Intelligent Reflecting Surface Operation under Predictable Receiver Mobility: A Continuous Time Propagation Model

The operation of an intelligent reflecting surface (IRS) under predictable receiver mobility is investigated. We develop a continuous time system model for multipath channels and discuss the optimal IRS configuration with respect to received power, Doppler spread, and delay spread. It is shown that the received power can be maximized without adding Doppler spread to the system. In a numerical case study, we show that an IRS having the size of just two large billboards can improve the link budget of ground to Low Earth Orbit (LEO) satellite links by up to 6 dB. It also adds a second, almost equivalently strong, communication path that improves the link reliability.

==> channel.dat <==
Time,Elevation,no IRS,isotropic IRS,planar IRS,tilt IRS,tilt IRS no LOS,random,random tilt,specular,specular tilt
-523.977601761863,10.000000000000014,-169.7053312100884,-161.82790249235512,-169.49587249655224,-166.7068331914581,-177.40120551756607,-169.70524104228528,-169.70704133936167,-169.70492260558356,-169.70434931764845
-521.8774911335589,10.142084423755644,-169.6769123210534,-161.79948317577015,-169.46711475166364,-166.66068670805356,-177.3122112102173,-169.67698964795997,-169.67554457174919,-169.6765395573175,-169.6728337216452
-519.7773805052549,10.284745361121432,-169.6484128364872,-161.77098325962245,-169.43827490619125,-166.61455452708185,-177.22375525320732,-169.64840563997706,-169.64891050302026,-169.64813491163287,-169.65753138117344
-517.6772698769507,10.427988253847532,-169.6198324972018,-161.74240248467748,-169.40935269236476,-166.5684342219906,-177.13582191305161,-169.61976057163523,-169.6201873095653,-169.6194741542011,-169.6148734779381
-515.5771592486467,10.571818606594528,-169.59117104516156,-161.7137405928524,-169.38034784353104,-166.5223234310025,-177.0483960036588,-169.59127146657406,-169.59021828385534,-169.59078848239335,-169.59306127792232
-513.4770486203427,10.716241987737773,-169.56242822355736,-161.6849973272903,-169.35126009422913,-166.47621985456874,-176.96146286096916,-169.56233496638887,-169.56375330553396,-169.56238894231416,-169.55912729982785
-511.3769379920386,10.861264030181793,-169.53360377688313,-161.65617243243673,-169.32208918026726,-166.43012125296377,-176.87500831906613,-169.53370378845378,-169.53237102827734,-169.53328624730844,-169.53816978465383
-509.2768273637345,11.00689043218454,-169.50469745101458,-161.62726565411842,-169.2928348388023,-166.3840254440122,-176.789018687661,-169.50461122561035,-169.50507380282244,-169.50511675821375,-169.50717033012538
-507.1767167354305,11.153126958191613,-169.47570899329025,-161.59827673962425,-169.26349680842176,-166.33793030094057,-176.70348073085785,-169.4756907101493,-169.47607482629496,-169.47556523783987,-169.49080303143901
-505.0766061071264,11.299979439680518,-169.44663815259491,-161.56920543778875,-169.23407482922772,-166.2918337503459,-176.6183816471131,-169.44676093124036,-169.44696059490394,-169.44708630830317,-169.44258918583301
-502.97649547882236,11.447453776015017,-169.4174846794454,-161.54005149907778,-169.20456864292365,-166.2457337702745,-176.5337090503116,-169.41743455121815,-169.41617351853347,-169.41742901346112,-169.41916164089218
-500.8763848505183,11.59555593530977,-169.38824832607918,-161.51081467567735,-169.17497799290373,-166.1996283884045,-176.4494509518859,-169.3881211554374,-169.38789476889968,-169.38839913904764,-169.385944331343
-498.7762742222142,11.74429195530483,-169.3589288465451,-161.48149472158406,-169.14530262434468,-166.15351568032617,-176.36559574391163,-169.35908687233598,-169.36236279461207,-169.35889201825353,-169.35560920254122
-496.6761635939102,11.893667944250856,-169.32952599679723,-161.45209139269906,-169.11554228430026,-166.10739376791452,-176.2821321831171,-169.3294942515752,-169.3269918236335,-169.32966448144785,-169.3216108550857
-494.5760529656061,12.04369008180416,-169.30003953479098,-161.42260444692428,-169.08569672179877,-166.06126081778933,-176.199049375749,-169.29994110585073,-169.29794222668633,-169.30022837886497,-169.30018194181554
-492.47594233730206,12.194364619932367,-169.2704692205825,-161.3930336442616,-169.05576568794302,-166.0151150398571,-176.11633676324143,-169.27066168779038,-169.27382995794125,-169.27062880689078,-169.27727587335212
-490.375831708998,12.345697883830336,-169.24081481643043,-161.3633787469148,-169.02574893601354,-165.96895468593164,-176.03398410863815,-169.2406666688466,-169.24051268462418,-169.2408620706155,-169.2425437702673
-488.2757210806939,12.497696272846436,-169.21107608690102,-161.33363951939447,-168.99564622157467,-165.92277804842766,-175.95198148372276,-169.21098183729288,-169.2100528754497,-169.21093481664633,-169.20612221301087
-486.1756104523899,12.650366261419316,-169.18125279897592,-161.30381572862603,-168.96545730258356,-165.8765834591253,-175.87031925681373,-169.18147718622663,-169.18169761958805,-169.1813488381882,-169.1795573499996
-484.0754998240858,12.803714400024962,-169.15134472216346,-161.27390714406067,-168.9351819395027,-165.8303692880005,-175.78898808118458,-169.1512971953028,-169.15038614945917,-169.15188682268365,-169.14604496625063
-481.97538919578176,12.957747316134304,-169.12135162861262,-161.24391353778987,-168.9048198954152,-165.7841339421185,-175.70797888407284,-169.12124264935485,-169.1218750384991,-169.12138921268763,-169.1274761189034
-479.8752785674777,13.112471715181293,-169.09127329323084,-161.21383468466234,-168.8743709361437,-165.73787586458764,-175.62728285624274,-169.09129289757576,-169.09190793981963,-169.09138779246052,-169.0974887308106
-477.7751679391736,13.267894381541218,-169.06110949380462,-161.18367036240554,-168.84383483037277,-165.69159353356986,-175.54689144207038,-169.06110776798312,-169.0604079170733,-169.06158244177897,-169.06417225439696
-475.6750573108696,13.424022179519659,-169.03086001112388,-161.15342035174945,-168.8132113497744,-165.6452854613457,-175.466796330121,-169.03096651334965,-169.03190783803961,-169.03139340860895,-169.03085305374697
-473.5749466825655,13.580862054351817,-169.00052462910986,-161.12308443655454,-168.7825002691376,-165.5989501934312,-175.38698944419085,-169.0006017826805,-169.00077931883177,-169.0002211395963,-168.99851709425997
-471.47483605426146,13.738421033212052,-168.97010313494636,-161.09266240394334,-168.75170136650127,-165.55258630774406,-175.30746293478768,-168.96995704329495,-168.9678756218869,-168.96974427297852,-168.9767802383775
-469.3747254259574,13.896706226234079,-168.93959531921524,-161.06215404443535,-168.72081442329093,-165.50619241381727,-175.22820917102564,-168.93947332268792,-168.9398289584162,-168.9401073673792,-168.93125792149272
-467.2746147976533,14.055724827541173,-168.90900097603497,-161.03155915208617,-168.68983922445955,-165.4597671520577,-175.14922073291183,-168.90904663202792,-168.9110649938633,-168.90906195557648,-168.90243051178538
-465.1745041693493,14.215484116286891,-168.87831990320387,-161.00087752463025,-168.6587755586321,-165.41330919304806,-175.07049040400318,-168.8783839595729,-168.87711655109393,-168.87828281301793,-168.88894227144442
-463.0743935410452,14.375991457705897,-168.8475519023466,-160.97010896362787,-168.62762321825443,-165.36681723689003,-174.99201116441472,-168.84758631771433,-168.84558436155515,-168.84799123122448,-168.829213510697
-460.97428291274116,14.537254304174834,-168.81669677906558,-160.93925327461605,-168.59638199974586,-165.32029001258778,-174.91377618415942,-168.81672857414446,-168.8186074670063,-168.8165522151343,-168.80735228282714
-458.8741722844371,14.699280196283446,-168.78575434309596,-160.90831026726377,-168.56505170365682,-165.27372627746874,-174.8357788168031,-168.78573524180928,-168.7885084859264,-168.7857663834872,-168.78446109256276
-456.77406165613303,14.862076763915516,-168.75472440846525,-160.87727975553162,-168.5336321348302,-165.2271248166419,-174.7580125934181,-168.75466304795958,-168.75402076651116,-168.7547072998419,-168.74897080296103
-454.673951027829,15.025651727339751,-168.72360679365727,-160.84616155783564,-168.50212310256765,-165.18048444249087,-174.68047121682005,-168.7235819891798,-168.72144259203154,-168.7233510921917,-168.73746044271783
-452.5738403995249,15.190012898310385,-168.69240132178075,-160.81495549721606,-168.47052442080027,-165.13380399420112,-174.60314855607376,-168.69238705240878,-168.69198876662014,-168.6918318703465,-168.69923660290658
-450.47372977122086,15.355168181177437,-168.66110782074261,-160.78366140151024,-168.43883590826425,-165.08708233732025,-174.52603864125473,-168.66100930044897,-168.66137925998058,-168.66122344097704,-168.6509452122129
-448.3736191429168,15.521125574006328,-168.6297261234259,-160.75227910353118,-168.40705738868132,-165.0403183633497,-174.44913565845357,-168.62959912763426,-168.6287116356782,-168.63011088606467,-168.63046877326215
-446.27350851461273,15.687893169707051,-168.59825606787282,-160.72080844124974,-168.3751886909441,-164.9935109893671,-174.3724339450118,-168.59829009191213,-168.5969079931927,-168.59881809814394,-168.59859861466936
-444.1733978863087,15.85547915717223,-168.56669749747266,-160.68924925798345,-168.3432296493068,-164.9466591576785,-174.2959279849773,-168.56693626730282,-168.566744671535,-168.56718304726354,-168.556956747311
-442.0732872580046,16.023891822424407,-168.53505026115496,-160.65760140258897,-168.31118010358102,-164.89976183549913,-174.2196124047696,-168.5352905518903,-168.53605429939336,-168.53506138897345,-168.52935523373876
-439.97317662970056,16.193139549771846,-168.50331421358803,-160.62586472966092,-168.27903989933714,-164.85281801466226,-174.14348196904487,-168.50335966096478,-168.50376906726612,-168.50318971255382,-168.49426539925506
-437.8730660013965,16.363230822973012,-168.4714892153828,-160.5940390997358,-168.24680888811076,-164.80582671135505,-174.06753157675132,-168.47138665927076,-168.47132342856636,-168.47141286444162,-168.47113403675456
-435.77295537309243,16.53417422640942,-168.43957513330238,-160.5621243795011,-168.21448692761567,-164.75878696588086,-173.99175625736643,-168.43951073748013,-168.44014135265047,-168.43961257263945,-168.44090368951217
-433.6728447447884,16.70597844626634,-168.40757184047717,-160.5301204420111,-168.1820738819618,-164.71169784244708,-173.91615116730753,-168.40761652479972,-168.40977213066066,-168.4076273392119,-168.4103455359234
-431.5727341164843,16.87865227172142,-168.37547921662593,-160.49802716690732,-168.14956962187964,-164.66455842897835,-173.84071158650855,-168.37553577032836,-168.37879651615134,-168.3747794173267,-168.37278034697528
-429.47262348818026,17.05220459614071,-168.34329714828294,-160.4658444406459,-168.11697402495057,-164.61736783695392,-173.76543291515503,-168.34326215714054,-168.34648434246222,-168.34344733525555,-168.3317051671153
-427.3725128598762,17.226644418281868,-168.311025529031,-160.4335721567307,-168.08428697584372,-164.57012520126915,-173.6903106705709,-168.31091363535552,-168.31315978495226,-168.3109385044369,-168.30869950734652
-425.27240223157213,17.40198084350415,-168.27866425974125,-160.40121021595294,-168.05150836655878,-164.52282968012045,-173.61534048425074,-168.27856621761214,-168.27948062249322,-168.27864542931937,-168.2830270326147
-423.1722916032681,17.578223084984774,-168.24621324881892,-160.3687585266371,-168.01863809667591,-164.475480454913,-173.5405180990307,-168.246192204067,-168.24583383844185,-168.24607172644318,-168.25125275128428
-421.072180974964,17.755380464941528,-168.21367241245613,-160.33621700489357,-167.9856760736122,-164.42807673019126,-173.46583936639317,-168.21373024733646,-168.21232316997987,-168.2136555728133,-168.2195140468453
-418.97207034665996,17.93346241586067,-168.18104167489113,-160.30358557487796,-167.95262221288507,-164.38061773359155,-173.39130024389937,-168.18115718413242,-168.17898792757927,-168.18095688216613,-168.18388569581936
-416.8719597183559,18.11247848173041,-168.14832096867488,-160.27086416905763,-167.91947643838245,-164.33310271581638,-173.31689679274464,-168.14848275906738,-168.14586989910822,-168.1483914704688,-168.14552371358803
-414.77184909005183,18.292438319278688,-168.1155102349443,-160.23805272848517,-167.88623868264102,-164.2855309506305,-173.24262517543193,-168.11570552753355,-168.1129418493097,-168.1158345250965,-168.11515135483702
-412.6717384617478,18.47335169921546,-168.08260942370336,-160.20515120307903,-167.85290888713104,-164.23790173487765,-173.16848165355853,-168.0827990019854,-168.08010263554905,-168.0823604540533,-168.0682653036665
-410.5716278334437,18.655228507478473,-168.0496184941111,-160.1721595519119,-167.81948700254927,-164.19021438851917,-173.09446258571217,-168.04974390332393,-168.0473089019084,-168.0495570802379,-168.04469896033862
-408.47151720513966,18.838078746482207,-168.0165374147776,-160.1390777435067,-167.78597298911959,-164.1424682546922,-173.02056442547212,-168.01656473952792,-168.0146939899293,-168.01654655369947,-168.0147782366031
-406.3714065768356,19.021912536369317,-167.983366164068,-160.10590575614034,-167.75236681690183,-164.09466269978935,-172.94678371951153,-167.9833197515943,-167.9824665658057,-167.98335621573597,-167.97907626784323
-404.27129594853153,19.206740116263877,-167.95010473041404,-160.07264357815544,-167.71866846610823,-164.04679711355826,-172.8731171057977,-167.95004129231813,-167.95057353595755,-167.94975459506261,-167.93996046756985
-402.1711853202275,19.392571845525683,-167.91675311263424,-160.03929120828042,-167.68487792742917,-163.99887090922138,-172.7995613118859,-167.91669401765176,-167.91844036963647,-167.91622386551214,-167.92079754066896
-400.0710746919234,19.579418205005403,-167.88331132026232,-160.00584865595795,-167.65099520236652,-163.95088352361586,-172.72611315330522,-167.88322311348048,-167.88522601962913,-167.8833304221502,-167.87513787938985
-397.97096406361936,19.767289798299018,-167.84977937388422,-159.97231594168213,-167.6170203035765,-163.90283441735352,-172.65276953203136,-167.84964786729515,-167.8505921314067,-167.8497726562194,-167.84245676049895
-395.8708534353153,19.956197353001333,-167.81615730548407,-159.93869309734418,-167.58295325522135,-163.85472307500044,-172.57952743504518,-167.81605192614907,-167.81521618039824,-167.81615643010616,-167.8212506554354
-393.7707428070113,20.146151721957697,-167.78244515879913,-159.9049801665876,-167.54879409333,-163.80654900527657,-172.5063839329734,-167.78245366653925,-167.78027465577702,-167.78241896920952,-167.7820244972683
-391.6706321787072,20.337163884512623,-167.74864298968384,-159.87117720517202,-167.51454286616845,-163.758311741275,-172.43333617880927,-167.74876725491967,-167.74646789480948,-167.74930549918153,-167.74646241443202
-389.5705215504031,20.52924494775494,-167.7147508664835,-159.8372842813472,-167.4801996346197,-163.7100108407011,-172.36038140671027,-167.71492918789306,-167.71393755669652,-167.71472816409022,-167.72879014676187
-387.47041092209906,20.72240614775803,-167.68076887041758,-159.80330147623593,-167.4457644725735,-163.6616458861312,-172.28751693087145,-167.68093916401884,-167.68254783089913,-167.68087205446523,-167.69570471072026
-385.370300293795,20.916658850814382,-167.6466970959728,-159.76922888422743,-167.41123746732626,-163.61321648529122,-172.21474014447125,-167.646782855055,-167.650799617389,-167.6467026910732,-167.63140933733428
-383.270189665491,21.11201455466335,-167.61253565130633,-159.73506661338055,-167.37661871999123,-163.56472227135487,-172.14204851868882,-167.61251254507354,-167.615600422842,-167.61255055613321,-167.61261119270787
-381.1700790371869,21.308484889710705,-167.57828465865964,-159.7008147858374,-167.3419083459193,-163.51616290326209,-172.06943960178978,-167.57826300683988,-167.57674412268588,-167.57922950712577,-167.57824453278332
-379.0699684088828,21.50608162023928,-167.54394425478242,-159.66647353824743,-167.30710647513064,-163.46753806605665,-171.99691101827983,-167.54398545112815,-167.53969803546408,-167.54397239744773,-167.55004501492533
-376.96985778057876,21.704816645608936,-167.50951459136772,-159.6320430222026,-167.27221325275713,-163.41884747124467,-171.92446046812333,-167.50952826223448,-167.50750797094224,-167.50961991307145,-167.52420516166103
-374.8697471522747,21.904702001444818,-167.47499583549782,-159.59752340468324,-167.23722883949654,-163.37009085717224,-171.85208572602625,-167.47494262409373,-167.47509600787527,-167.47498551796227,-167.46941312512305
-372.7696365239707,22.105749860812526,-167.44038817010176,-159.56291486851546,-167.20215341207768,-163.32126798942397,-171.77978464078154,-167.44036083522752,-167.4400588619729,-167.4403553664357,-167.45366418549537
-370.6695258956666,22.30797253537855,-167.40569179442377,-159.5282176128399,-167.16698716373776,-163.2723786612413,-171.7075551346753,-167.4058779176064,-167.40623893428824,-167.40603514391748,-167.40613986154324
-368.5694152673625,22.511382476554534,-167.37090692450437,-159.49343185359243,-167.13173030471148,-163.22342269396154,-171.63539520295288,-167.37118038860544,-167.3716932857293,-167.37092500559285,-167.3726271878616
-366.46930463905846,22.715992276623936,-167.3360337936725,-159.45855782399659,-167.09638306273274,-163.17439993747735,-171.56330291334336,-167.33596073601078,-167.33490551443003,-167.33603601308056,-167.33156185082856
-364.3691940107544,22.92181466984911,-167.30107265305062,-159.4235957750687,-167.06094568354857,-163.1253102707169,-171.49127640564146,-167.3010378183092,-167.30164910189,-167.30104323417888,-167.29753246212505
-362.2690833824504,23.12886253355727,-167.26602377207223,-159.38854597613513,-167.02541843144604,-163.076153602145,-171.4193138913454,-167.2662888470503,-167.26911182441853,-167.26591019574866,-167.25270217405566
-360.1689727541463,23.33714888920347,-167.23088743901172,-159.3534087153626,-166.98980158979222,-163.02692987028513,-171.3474136533503,-167.230815869071,-167.23155012452892,-167.23039752158218,-167.22739308615846
-358.0688621258422,23.54668690340853,-167.19566396152794,-159.31818430030137,-166.9540954615874,-162.9776390442629,-171.2755740456953,-167.19549097054755,-167.19232816121917,-167.19569472518128,-167.19274533807084
-355.96875149753816,23.757489888970156,-167.1603536672205,-159.28287305844168,-166.91830037003214,-162.92828112437078,-171.20379349336463,-167.16037002901857,-167.15855471421435,-167.16033675170263,-167.1596252429822
-353.8686408692341,23.969571305844955,-167.12495690419996,-159.24747533778412,-166.88241665910783,-162.87885614265466,-171.13207049214057,-167.1248867369091,-167.12800049424555,-167.12493780991807,-167.12039545583568
-351.7685302409301,24.182944762099204,-167.08947404167174,-159.2119915074234,-166.84644469417182,-162.82936416352203,-171.0604036085084,-167.08943019550193,-167.0876261102669,-167.08841213569426,-167.09784519513124
-349.668419612626,24.397624014826093,-167.053905470534,-159.17642195814634,-166.81038486256654,-162.77980528437246,-170.98879147961216,-167.05400817661823,-167.05409382049527,-167.05389786074028,-167.07010727574303
-347.5683089843219,24.613622971027052,-167.0182516039904,-159.1407671030444,-166.77423757424373,-162.7301796362502,-170.9172328132609,-167.01812946099972,-167.02247410018464,-167.01824305787164,-167.0206062051899
-345.46819835601787,24.83095568845474,-166.98251287817652,-159.10502737814068,-166.73800326240337,-162.68048738451935,-170.84572638798423,-166.98249388993997,-166.97783741414986,-166.98260279464623,-166.98316727718014
-343.3680877277138,25.049636376414885,-166.94668975280229,-159.06920324303178,-166.70168238414792,-162.63072872956207,-170.77427105313723,-166.9468581998153,-166.94803680739153,-166.94668909639162,-166.93820585695477
-341.2679770994098,25.269679396524545,-166.9107827118088,-159.03329518154504,-166.6652754211522,-162.58090390749928,-170.70286572905354,-166.9108446677637,-166.90945232249055,-166.91079431532242,-166.91040276159737
-339.1678664711057,25.49109926342369,-166.87479226404065,-158.99730370241085,-166.6287828803488,-162.5310131909352,-170.6315094072466,-166.8747188451931,-166.87497864248763,-166.87479379123286,-166.87398231907648
-337.0677558428016,25.713910645437412,-166.8387189439345,-158.96122933995102,-166.59220529463,-162.48105688972493,-170.5602011506585,-166.8385322033865,-166.84336500195002,-166.83882389283633,-166.82715269200625
-334.96764521449757,25.938128365185314,-166.80256331222293,-158.92507265478292,-166.5555432235654,-162.43103535176627,-170.4889400939554,-166.80279563891813,-166.79712538035648,-166.80256821018048,-166.8071887583983
-332.8675345861935,26.163767400135573,-166.76632595665484,-158.88883423453993,-166.5187972541369,-162.380948963815,-170.4177254438702,-166.76623581249294,-166.7673226462938,-166.7663163885295,-166.77715368342032
-330.7674239578895,26.390842883099335,-166.73000749273234,-158.8525146946082,-166.48196800148997,-162.33079815232512,-170.34655647959113,-166.72995155349042,-166.73260549811408,-166.73005308863029,-166.72677054241686
-328.6673133295854,26.619370102663037,-166.69360856446443,-158.8161146788804,-166.44505610970248,-162.280583384313,-170.275432553196,-166.6936615308495,-166.69052110852567,-166.6936654114866,-166.69198035481256
-326.5672027012813,26.84936450355426,-166.6571298451373,-158.7796348605264,-166.40806225257057,-162.2303051682469,-170.20435309013266,-166.65721271963656,-166.65902951507306,-166.6570967937125,-166.65533561236356
-324.46709207297727,27.080841686937866,-166.62057203810238,-158.74307594278085,-166.37098713441264,-162.17996405496103,-170.13331758974405,-166.62040595505204,-166.6196816966195,-166.6205599425399,-166.63498859280597
-322.36698144467323,27.313817410638105,-166.5839358775817,-158.70643865974898,-166.33383149089082,-162.1295606385954,-170.06232562583875,-166.58411339778186,-166.58443448425655,-166.58278632601377,-166.5823710851136
-320.2668708163692,27.54830758928312,-166.54722212949068,-158.66972377722934,-166.29659608985082,-162.07909555756092,-169.9913768473059,-166.5470358659539,-166.54790376258958,-166.54721037063598,-166.55051971357744
-318.1667601880651,27.784328294367324,-166.51043159227928,-158.63293209355498,-166.2592817321805,-162.02856949553055,-169.92047097877457,-166.5105981275048,-166.5073872953759,-166.5103951037031,-166.52253193658865
-316.066649559761,28.02189575422713,-166.47356509779127,-158.59606444045278,-166.22188925268642,-161.97798318245623,-169.84960782131753,-166.4734471662519,-166.47799909765158,-166.4735546216319,-166.48203961978498
-313.96653893145697,28.26102635392613,-166.43662351214158,-158.559121683921,-166.18441952098982,-161.9273373956123,-169.7787872531989,-166.43671887941426,-166.43337508900981,-166.43555562127742,-166.4306405021249
-311.86642830315293,28.501736635044438,-166.39960773661272,-158.52210472512562,-166.14687344244163,-161.8766329606655,-169.70800923066537,-166.39950825056002,-166.39988523350397,-166.39965592145717,-166.39531401257778
-309.7663176748489,28.744043295367465,-166.36251870856984,-158.4850145013154,-166.10925195905648,-161.82587075277144,-169.63727378878133,-166.3626063564058,-166.36506845524823,-166.36255153948474,-166.37562154985463
-307.6662070465448,28.987963188469365,-166.32535740239445,-158.447851986756,-166.07155605046654,-161.77505169769842,-169.56658104230678,-166.32530618834392,-166.32171261793897,-166.3253596557292,-166.31506136575797
-305.5660964182407,29.233513323185473,-166.28812483043794,-158.4106181936834,-166.03378673489493,-161.72417677297773,-169.49593118661886,-166.2881535683252,-166.2901760314668,-166.28812701348667,-166.28975145480382
-303.46598578993667,29.480710862968802,-166.25082204399405,-158.3733141732762,-165.995945070149,-161.673247009082,-169.4253244986761,-166.25075513957438,-166.25203626957125,-166.25073514689768,-166.22959489935792
-301.36587516163263,29.72957312512447,-166.21345013429075,-158.3359410166482,-165.95803215463346,-161.6222634906305,-169.35476133802493,-166.21358518935483,-166.21023277349855,-166.21349404333162,-166.21734858755008
-299.2657645333286,29.98011757991702,-166.1760102335021,-158.29849985585977,-165.92004912838416,-161.5712273576223,-169.28424214784923,-166.17589609583146,-166.17803352047736,-166.17603863899208,-166.16946913899733
-297.1656539050245,30.232361849543484,-166.1385035157797,-158.26099186494963,-165.8819971741215,-161.52013980669682,-169.21376745606187,-166.13850222382868,-166.1382619640598,-166.13847260664372,-166.14438953542725
-295.0655432767204,30.486323706967323,-166.1009311983037,-158.2234182609861,-165.84387751832475,-161.46900209242295,-169.14333787643798,-166.10097095559877,-166.1029587789493,-166.1008769679773,-166.10089672095557
-292.96543264841637,30.74202107460586,-166.06329454235413,-158.1857803051384,-165.80569143232654,-161.4178155286152,-169.07295410979015,-166.06331446165737,-166.0571675781549,-166.06331876576232,-166.05170441260537
-290.86532202011233,30.999472022865,-166.0255948544022,-158.14807930376787,-165.76744023342815,-161.3665814896784,-169.00261694518494,-166.02560558387327,-166.0322496377288,-166.02574388034228,-166.02096150208604
-288.7652113918083,31.258694768514292,-165.98783348722105,-158.11031660953938,-165.72912528603518,-161.31530141198039,-168.93232726120064,-165.98767004332416,-165.9845480107473,-165.9878507554581,-165.99721405089738
-286.6651007635042,31.519707672895485,-165.95001184101739,-158.07249362255249,-165.69074800281362,-161.26397679525223,-168.86208602722562,-165.95021216870066,-165.95151552811362,-165.94983384942628,-165.955610495037
-284.5649901352001,31.78252923995707,-165.9121313645824,-158.03461179149292,-165.6523098458673,-161.21260920401713,-168.79189430479713,-165.91220436998125,-165.91096651407028,-165.91215502766744,-165.8944009548453
-282.46487950689607,32.04717811410745,-165.874193556463,-157.99667261480374,-165.61381232793477,-161.16120026904662,-168.72175324898024,-165.87391636378135,-165.87315641118653,-165.87422013917518,-165.86330121872243
-280.36476887859203,32.313673077879066,-165.83619996615278,-157.95867764187645,-165.57525701360754,-161.1097516888447,-168.6516641097864,-165.83635137433646,-165.8379527134393,-165.8361456302506,-165.8102581428859
-278.264658250288,32.5820330493955,-165.79815219530275,-157.92062847426217,-165.53664552056833,-161.05826523116005,-168.581628233631,-165.79804428029388,-165.7968147670834,-165.79818305293304,-165.80678348027178
-276.1645476219839,32.852277079633424,-165.76005189895204,-157.8825267669019,-165.49797952084955,-161.00674273452478,-168.51164706482987,-165.76005234890567,-165.76474555444452,-165.76003034911372,-165.76548581639042
-274.0644369936798,33.12442434947099,-165.7219007867775,-157.84437422937683,-165.45926074211172,-160.95518610982145,-168.44172214713353,-165.72189024042257,-165.7179338524519,-165.72166523696126,-165.70672463238733
-271.96432636537577,33.39849416651405,-165.6837006243627,-157.80617262717743,-165.4204909689421,-160.9035973418764,-168.37185512529925,-165.68376933413396,-165.67880997810812,-165.68369906711774,-165.66134767853794
-269.86421573707173,33.67450596169144,-165.6454532344863,-157.76792378299172,-165.3816720441725,-160.85197849107956,-168.30204774669988,-165.64554554877878,-165.650502195371,-165.64527439585402,-165.6341835358455
-267.76410510876764,33.95247928561025,-165.60716049842858,-157.72962957801215,-165.3428058702164,-160.80033169503108,-168.23230186296885,-165.60717613556017,-165.60905139772865,-165.60714793207842,-165.6254545525873
-265.6639944804636,34.23243380466149,-165.56882435729645,-157.69129195326082,-165.30389441042527,-160.74865917021296,-168.16261943168058,-165.56863854017908,-165.57032377640982,-165.56878716964547,-165.57678439408133
-263.56388385215956,34.51438929686728,-165.5304468133663,-157.6529129109326,-165.26493969046297,-160.69696321368662,-168.09300251806533,-165.53058691759074,-165.53114906839696,-165.53040634807155,-165.54137415391006
-261.46377322385547,34.798365647459036,-165.49202993144448,-157.61449451575558,-165.22594379969848,-160.64524620481444,-168.0234532967579,-165.49208946405602,-165.4892998114609,-165.49200401182318,-165.50475990415183
-259.36366259555143,35.08438284417733,-165.45357584024444,-157.5760388963687,-165.1869088926162,-160.59351060700595,-167.95397405357892,-165.45350272449753,-165.4461456406726,-165.45370425523282,-165.462683667278
-257.26355196724734,35.37246097228293,-165.4150867337805,-157.53754824671543,-165.14783719024285,-160.5417589694868,-167.88456718734764,-165.41501774632505,-165.41722851797198,-165.41508519501167,-165.39941964619516
-255.1634413389433,35.662620209268724,-165.37656487277712,-157.49902482745352,-165.10873098159095,-160.48999392909036,-167.81523521172534,-165.37640170351438,-165.3801251597771,-165.37660181537262,-165.368922426822
-253.06333071063926,35.95488081926173,-165.3380125860932,-157.46047096737956,-165.06959262511793,-160.4382182120709,-167.74598075708786,-165.33807701951915,-165.33535098623366,-165.3380377186752,-165.33088481986408
-250.96322008233517,36.249263147104934,-165.29943227216106,-157.4218890648678,-165.03042455019988,-160.38643463593735,-167.67680657242607,-165.2991988346038,-165.29781411520457,-165.29952366521113,-165.30864204681106
-248.86310945403113,36.54578761210712,-165.26082640043794,-157.38328158932248,-164.99122925861937,-160.3346461113066,-167.60771552727263,-165.26104966552654,-165.26187060092357,-165.2608259790155,-165.26033548891021
-246.76299882572704,36.84447470145057,-165.22219751287105,-157.34465108264277,-164.95200932606633,-160.2828556437751,-167.53871061365385,-165.22237572195277,-165.21934299666694,-165.22221504290673,-165.24462591870775
-244.662888197423,37.1453449632443,-165.1835482253735,-157.30600016069897,-164.91276740365097,-160.23106633580738,-167.46979494806465,-165.18350898575505,-165.18938560469778,-165.18355411115837,-165.19530708416372
-242.56277756911896,37.44841899921206,-165.14488122931078,-157.26733151481935,-164.8735062194276,-160.1792813886409,-167.4009717734651,-165.14477986849786,-165.14276502327178,-165.14486542003706,-165.13712526602978
-240.46266694081487,37.75371745700312,-165.10619929299645,-157.22864791328635,-164.83422857992815,-160.1275041042041,-167.33224446129626,-165.10625504053397,-165.0996597675746,-165.10624985541983,-165.11702275286444
-238.36255631251083,38.061261022114046,-165.0675052631962,-157.18995220284035,-164.79493737170432,-160.075737887048,-167.26361651351382,-165.0673795939841,-165.0743426280988,-165.067559093287,-165.08308604706582
-236.26244568420674,38.371070409409946,-165.02880206663804,-157.15124731019077,-164.75563556287676,-160.02398624628822,-167.19509156463698,-165.0288880890503,-165.02977144497356,-165.02751177343816,-165.02245299811835
-234.1623350559027,38.68316635423267,-164.99009271152815,-157.11253624353193,-164.71632620468992,-159.97225279755588,-167.1266733838102,-164.99029003017398,-164.98797108295065,-164.99007994330333,-164.99436163168
-232.06222442759866,38.99756960308438,-164.95138028907022,-157.0738220940627,-164.67701243307087,-159.92054126495614,-167.05836587687585,-164.95158622552987,-164.9487188457707,-164.95065247203144,-164.94237755753545
-229.96211379929457,39.314300903874205,-164.91266797498665,-157.03510803750822,-164.6376974701906,-159.8688554830308,-166.99017308845447,-164.9127954814188,-164.91010983403083,-164.91264811842612,-164.92971956601153
-227.86200317099053,39.63338099571569,-164.87395903104044,-156.99639733564186,-164.59838462602596,-159.8171993987243,-166.92209920403036,-164.87408827148283,-164.87179377132372,-164.87362775938803,-164.87497608965367
-225.76189254268644,39.954830598263285,-164.83525680655492,-156.9576933378055,-164.55907729991986,-159.76557707334953,-166.85414855203945,-164.83548439151704,-164.8338475021386,-164.83522360111863,-164.8502994932628
-223.6617819143824,40.27867040057528,-164.7965647399302,-156.91899948242627,-164.51977898213866,-159.71399268455116,-166.78632560595605,-164.7965960624468,-164.80139516997644,-164.79653605807445,-164.7984747613563
-221.56167128607837,40.60492104949173,-164.75788636015358,-156.8803192985274,-164.48049325542348,-159.66245052826434,-166.71863498637555,-164.75780566995087,-164.75903859525056,-164.75797657522565,-164.7496704519085
-219.46156065777427,40.933603137514645,-164.7192252883023,-156.84165640723117,-164.4412237965341,-159.6109550206649,-166.65108146308935,-164.71926519213085,-164.7181970656804,-164.71920393244773,-164.72317261334763
-217.36145002947023,41.26473719017941,-164.68058523903545,-156.8030145232514,-164.40197437778204,-159.55951070010875,-166.5836699571483,-164.6805446923986,-164.68042185987764,-164.67991995016607,-164.69167176488483
-215.26133940116614,41.59834365290509,-164.64197002207325,-156.76439745637296,-164.36274886855128,-159.50812222905677,-166.51640554291095,-164.64177294075728,-164.64318920864872,-164.64192724046524,-164.63000332520025
-213.1612287728621,41.93444287731249,-164.60338354366064,-156.72580911291593,-164.32355123680316,-159.4567943959821,-166.4492934500725,-164.60327270726654,-164.60575797108987,-164.60365838457278,-164.61957524912677
-211.06111814455807,42.273055106998754,-164.56482980801252,-156.68725349718105,-164.28438555056283,-159.40553211725583,-166.38233906566973,-164.5647903324975,-164.56471857789623,-164.56393141181474,-164.59923302527787
-208.96100751625397,42.6142004627573,-164.52631291873752,-156.64873471287405,-164.24525597938415,-159.3543404390078,-166.31554793605804,-164.52642623039551,-164.5287831412566,-164.5262897046334,-164.5223043923355
-206.86089688794993,42.95789892723278,-164.4878370802374,-156.6102569645056,-164.20616679579035,-159.3032245389577,-166.2489257688553,-164.48796465265048,-164.49097189722568,-164.4871764238237,-164.4957968829915
-204.76078625964584,43.304170329000755,-164.449406599079,-156.57182455876318,-164.16712237668617,-159.2521897282131,-166.18247843484792,-164.4494710364882,-164.44834783299794,-164.44938547394992,-164.43764414663096
-202.6606756313418,43.653034326062084,-164.41102588533448,-156.5334419058524,-164.12812720473903,-159.20124145302952,-166.11621196985362,-164.4110289106209,-164.41125364659317,-164.41090559221632,-164.3908552449545
-200.56056500303777,44.00451038874343,-164.37269945388746,-156.49511352080327,-164.08918586972482,-159.15038529652807,-166.0501325765358,-164.37270716445317,-164.37612209622716,-164.37271292592277,-164.38170534010334
-198.46045437473367,44.35861778199444,-164.3344319257005,-156.45684402473805,-164.05030306983502,-159.0996269803656,-165.98424662616327,-164.33464605483525,-164.3370072943269,-164.3344544923622,-164.3394161771285
-196.36034374642963,44.715375547073904,-164.29622802904026,-156.418638146097,-164.01148361294054,-159.04897236635247,-165.91856066031033,-164.2962926902553,-164.29647676975745,-164.29623609618483,-164.29409295247865
-194.26023311812554,45.07480248261788,-164.25809260065634,-156.38050072181764,-163.97273241780903,-158.99842745801308,-165.85308139248997,-164.25792815060242,-164.25613769483536,-164.2581049438718,-164.25959178795222
-192.1601224898215,45.43691712508256,-164.22003058690944,-156.34243669846353,-163.9340545152702,-158.94799840208248,-165.78781570971447,-164.21970309678923,-164.2177826490418,-164.2200296511496,-164.210769170952
-190.06001186151747,45.801737728556574,-164.18204704484458,-156.3044511332977,-163.89545504932596,-158.89769148993483,-165.72277067397653,-164.1820833902667,-164.18132183490036,-164.1821399007477,-164.15839399240883
-187.95990123321337,46.16928224393812,-164.14414714320486,-156.26654919529707,-163.85693927819932,-158.84751315893658,-165.6579535236442,-164.1442613393754,-164.14330430678507,-164.1447455558767,-164.13756753481817
-185.85979060490934,46.53956829747247,-164.10633616338077,-156.22873616610212,-163.81851257531832,-158.79746999371892,-165.59337167476176,-164.10619071205656,-164.10738487591453,-164.10706780984987,-164.1192376110888
-183.75967997660524,46.912613168647944,-164.06861950029023,-156.19101744089758,-163.78018043022948,-158.74756872736268,-165.5290327222501,-164.06853708013657,-164.07052240453942,-164.06941076881705,-164.0650443695245
-181.6595693483012,47.2884337674483,-164.03100266318467,-156.1533985292188,-163.74194844943534,-158.69781624248932,-165.4649444409983,-164.03077863461164,-164.02848615790708,-164.03093621257,-164.02984077881115
-179.55945871999717,47.66704661096158,-163.99349127637538,-156.1158850556787,-163.70382235715158,-158.6482195722513,-165.40111478683855,-163.99325118280217,-163.9889792683368,-163.99374316777033,-163.98708002288944
-177.45934809169307,48.048467799346405,-163.95609107987502,-156.0784827606096,-163.66580799597713,-158.59878590121428,-165.33755189739657,-163.9563342175593,-163.9535162064231,-163.9559367322808,-163.96144983037473
-175.35923746338904,48.432712991158255,-163.91880792994883,-156.04119750061523,-163.62791132747242,-158.5495225661246,-165.27426409280875,-163.91908474362788,-163.91750745739753,-163.91879060281806,-163.91084257440326
-173.25912683508494,48.81979737804019,-163.88164779956946,-156.0040352490257,-163.59013843263938,-158.500437056554,-165.21125987629773,-163.88175389730353,-163.8781232359634,-163.88126375331606,-163.85186678433524
-171.1590162067809,49.20973565878336,-163.84461677877027,-155.9670020962514,-163.5524955122979,-158.45153701541432,-165.14854793459762,-163.84481563284453,-163.84274214548387,-163.84456805608906,-163.8381623508826
-169.05890557847687,49.60254201276514,-163.80772107489034,-155.93010425002848,-163.5149888873516,-158.4028302393341,-165.08613713821933,-163.80773145558544,-163.81036797032354,-163.80772031388588,-163.799082171202
-166.95879495017277,49.99823007277435,-163.77096701270548,-155.8933480355503,-163.47762499893744,-158.3543246788894,-165.0240365415475,-163.77095538901108,-163.77533448206287,-163.77094012566644,-163.75862438473132
-164.85868432186874,50.39681289723451,-163.73436103443922,-155.85673989547882,-163.44041040845286,-158.30602843868033,-164.96225538275917,-163.7342710768727,-163.73745330298564,-163.73434741923504,-163.74578363875187
-162.75857369356464,50.798302941839275,-163.69790969964683,-155.8202863898292,-163.40335179745296,-158.25794977724507,-164.9008030835546,-163.69792845423942,-163.69847805858797,-163.69792380379366,-163.68622126495114
-160.6584630652606,51.202712030615,-163.66161968496655,-155.78399419572122,-163.36645596741246,-158.21009710680303,-164.83968924869092,-163.66175684125858,-163.66292593136188,-163.66164379344002,-163.6538414988517
-158.55835243695657,51.61005132642871,-163.62549778373122,-155.74787010699148,-163.3297298393445,-158.1624789928187,-164.7789236653084,-163.62530858045045,-163.6259990979368,-163.62487680432966,-163.63559835800802
-156.45824180865247,52.020331300961665,-163.5895509054335,-155.71192103365905,-163.29318045327045,-158.1151041533769,-164.7185163020393,-163.5893386608424,-163.59183304500027,-163.58847806755784,-163.60023605469905
-154.35813118034844,52.43356170417116,-163.5537860750386,-155.67615400123833,-163.25681496753333,-158.06798145836166,-164.65847730788968,-163.55372176533405,-163.55633982515414,-163.5538970968584,-163.56014593598516
-152.25802055204434,52.84975153326631,-163.51821043213693,-155.6405761498924,-163.22064065794797,-158.0211199284288,-164.59881701088395,-163.51840245430043,-163.51784909013338,-163.51917442515258,-163.5324752835422
-150.1579099237403,53.26890900122519,-163.4828312299312,-155.6051947334202,-163.18466491678146,-157.97452873376423,-164.53954591646152,-163.4828430390489,-163.4824881294304,-163.48218773624015,-163.49940544893275
-148.05779929543627,53.69104150488499,-163.44765583405,-155.57001711807033,-163.14889525155647,-157.92821719261886,-164.4806747056163,-163.4477623513216,-163.44592383975098,-163.44806397311186,-163.44637557192743
-145.95768866713217,54.116155592638215,-163.41269172118166,-155.53505078117558,-163.11333928367077,-157.88219476961092,-164.4222142327681,-163.41265010524205,-163.41527154573856,-163.4119972664268,-163.4139515562493
-143.85757803882814,54.54425693177159,-163.3779464775223,-155.50030330960084,-163.07800474682622,-157.8364710737873,-164.3641755233566,-163.37788266505484,-163.37785323129498,-163.37843174264623,-163.37342679288312
-141.75746741052404,54.975350275488175,-163.34342779703022,-155.46578239799794,-163.04289948526025,-157.7910558564353,-164.30656977114728,-163.34332052942233,-163.3438790987104,-163.3435247311246,-163.33689082553275
-139.65735678222,55.40943942965418,-163.30914347948146,-155.43149584686125,-163.00803145177298,-157.74595900863557,-164.24940833524028,-163.30897233315298,-163.30824048712543,-163.30947501669343,-163.31720760944262
-137.55724615391597,55.846527219317736,-163.27510142831923,-155.39745156037742,-162.97340870554416,-157.70119055854843,-164.19270273677185,-163.27509261131272,-163.27919387001074,-163.2747928755991,-163.25990657046137
-135.45713552561187,56.28661545504788,-163.2413096482914,-155.36365754406285,-162.93903940973252,-157.6567606684252,-164.13646465529965,-163.2412062119808,-163.23761677531354,-163.2412552122551,-163.2644735731521
-133.35702489730784,56.729704899146746,-163.2077762428699,-155.33012190218324,-162.90493182885223,-157.61267963133602,-164.08070592486237,-163.20742814573723,-163.2056945300454,-163.20778184889082,-163.23261352419277
-131.25691426900374,57.175795231790445,-163.17450941144628,-155.2968528349491,-162.87109432591973,-157.56895786760717,-164.02543852970493,-163.17430486891516,-163.17343612668353,-163.17449121272432,-163.18871242962808
-129.1568036406997,57.624885017158036,-163.14151744629777,-155.2638586354819,-162.83753535936563,-157.52560592095995,-163.97067459966115,-163.14148513071527,-163.14565646180924,-163.14154485869506,-163.14328787529192
-127.05669301239567,58.07697166961089,-163.10880872931853,-155.23114768654526,-162.8042634797063,-157.48263445434415,-163.91642640518594,-163.10882452504916,-163.10489932282013,-163.10880534444718,-163.11029687647834
-124.95658238409158,58.532051419988036,-163.07639172851142,-155.19872845703648,-162.77128732596947,-157.4400542454595,-163.86270635202874,-163.0763148976465,-163.0775768917643,-163.07637930234432,-163.078087982206
-122.85647175578754,58.990119282087065,-163.04427499423522,-155.16660949823364,-162.73861562186977,-157.39787618195916,-163.80952697554255,-163.04420903485325,-163.04787759949292,-163.0443145512154,-163.04457970950494
-120.7563611274835,59.45116901940259,-163.0124671552034,-155.13479943979436,-162.70625717172953,-157.3561112563291,-163.75690093462129,-163.01255540478735,-163.01286066695928,-163.0125113501491,-163.00387359025194
-118.65625049917941,59.91519311219817,-162.98097691423084,-155.10330698550183,-162.67422085614066,-157.3147705604386,-163.70484100525974,-162.9811711095859,-162.9862435275376,-162.9809982569287,-162.9778240053133
-116.55613987087537,60.38218272499004,-162.94981304372453,-155.0721409087556,-162.6425156273649,-157.27386527975764,-163.65336007373213,-162.94988717087557,-162.9455064951051,-162.94923471523046,-162.9571950294607
-114.45602924257128,60.852127674525185,-162.9189843809164,-155.0413100478038,-162.61115050446892,-157.23340668723662,-163.6024711293837,-162.91886650208394,-162.91996603344097,-162.91924426760352,-162.90390318120527
-112.35591861426724,61.32501639833783,-162.88849982283548,-155.01082330071472,-162.58013456819245,-157.1934061368461,-163.5521872570334,-162.88850690355804,-162.89282051226405,-162.88777797662203,-162.89174492240568
-110.2558079859632,61.800835923972244,-162.85836832101785,-154.9806896200865,-162.54947695554728,-157.153875056774,-163.5025216289842,-162.8585003425057,-162.864075853159,-162.8590695923446,-162.85646367706374
-108.15569735765911,62.27957183896234,-162.82859887595376,-154.95091800749347,-162.5191868541466,-157.11482494227877,-163.45348749664024,-162.82862360206104,-162.81909173583574,-162.8290509770963,-162.82827122260667
-106.05558672935507,62.761208261660144,-162.79920053127103,-154.921517507669,-162.48927349626422,-157.0762673481982,-163.40509818172973,-162.7988976588266,-162.80084940683577,-162.79870977607766,-162.78327138679617
-103.95547610105098,63.245727813009,-162.77018236765628,-154.8924972024258,-162.45974615262367,-157.03821388111376,-163.35736706713539,-162.7701932001924,-162.77576863301738,-162.7700503461594,-162.77511787587403
-101.85536547274694,63.733111589357634,-162.74155349651383,-154.8638662043142,-162.43061412591948,-157.0006761911729,-163.31030758733294,-162.74145180707978,-162.74230368874652,-162.74223423964492,-162.75121209981853
-99.7552548444429,64.22333913641462,-162.71332305336557,-154.83563365002112,-162.40188674407133,-156.96366596357072,-163.26393321844168,-162.71361171195286,-162.71097681860468,-162.71369960496202,-162.694869733954
-97.65514421613881,64.7163884244429,-162.68550019099393,-154.80780869351193,-162.37357335321488,-156.92719490969512,-163.21825746789088,-162.68563884513654,-162.6862009222759,-162.68578240719805,-162.67057812377064
-95.55503358783477,65.21223582479644,-162.65809407233206,-154.7804004989197,-162.3456833104334,-156.89127475794032,-163.17329386370827,-162.65812220294316,-162.65786120453242,-162.65846891340885,-162.65883711315027
-93.45492295953068,65.71085608790118,-162.6311138631058,-154.7534182331861,-162.31822597623378,-156.85591724419436,-163.12905594343664,-162.63124861639508,-162.63261433035925,-162.6316643424768,-162.63069324691415
-91.35481233122664,66.21222232278298,-162.6045687242331,-154.7268710584595,-162.2912107067738,-156.82113410200782,-163.08555724268842,-162.60440739226283,-162.59894529194474,-162.6039459568831,-162.6048503912854
-89.2547017029226,66.71630597824594,-162.5784678039875,-154.70076812425725,-162.26464684584684,-156.7869370524523,-163.04281128334628,-162.57848671181517,-162.57416302110585,-162.5789642257465,-162.57314731683945
-87.15459107461851,67.22307682580352,-162.55282022993322,-154.67511855939944,-162.23854371663194,-156.75333779367864,-163.00083156142307,-162.55308961298968,-162.55096799272022,-162.5529360656631,-162.5576599701855
-85.05448044631447,67.73250294446481,-162.5276351006405,-154.64993146372285,-162.21291061321793,-156.72034799018536,-162.95963153459257,-162.52772813909917,-162.52820678157656,-162.52756050375143,-162.50682501234468
-82.95436981801038,68.24455070747715,-162.50292147719105,-154.62521589958484,-162.18775679191168,-156.6879792618105,-162.91922460940623,-162.50274534367588,-162.5045938436293,-162.5029580272178,-162.50204671812992
-80.85425918970634,68.75918477112349,-162.47868837448397,-154.60098088316767,-162.16309146234113,-156.65624317246022,-162.8796241282117,-162.47856318640453,-162.47957964043476,-162.47865462618645,-162.5122260242652
-78.7541485614023,69.27636806567322,-162.45494475235404,-154.57723537559525,-162.13892377836555,-156.62515121858945,-162.84084335579084,-162.45512708903158,-162.44753500081717,-162.4549794550724,-162.4707273064023
-76.65403793309821,69.79606178858012,-162.43169950651523,-154.55398827387486,-162.11526282880544,-156.59471481745152,-162.80289546573658,-162.4317082415264,-162.43117062175384,-162.43170107654623,-162.43704116284624
-74.55392730479417,70.31822540001951,-162.40896145934346,-154.5312484016782,-162.0921176280072,-156.5649452951343,-162.76579352658888,-162.4087663875446,-162.40675783126161,-162.40897495513192,-162.41262396806601
-72.45381667649008,70.84281662085299,-162.38673935051295,-154.50902449997582,-162.06949710625705,-156.53585387440268,-162.7295504877529,-162.38691254613076,-162.38081392586736,-162.38673514006427,-162.38852185940726
-70.35370604818604,71.369791433104,-162.36504182750286,-154.48732521754198,-162.0474101000609,-156.50745166236777,-162.6941791652226,-162.36491704288437,-162.36390565588707,-162.36503497006478,-162.37483560955235
-68.253595419882,71.89910408302477,-162.34387743599058,-154.4661591013458,-162.02586534230736,-156.47974963800525,-162.65969222713568,-162.34379893904944,-162.35596565039447,-162.34382361759342,-162.3284589868066
-66.15348479157791,72.43070708682743,-162.32325461014972,-154.44553458684743,-162.0048714523328,-156.4527586395457,-162.6261021791865,-162.3232436495748,-162.31817955131538,-162.32322481007432,-162.32533507221862
-64.05337416327387,72.96455123914896,-162.3031816628722,-154.42545998821794,-161.9844369259065,-156.42648935176223,-162.59342134992525,-162.3033313048557,-162.29887942114402,-162.30316578520808,-162.29970003458547
-61.95326353496978,73.50058562431167,-162.28366677593303,-154.40594348850203,-161.96457012515816,-156.40095229318078,-162.56166187597336,-162.28385884105955,-162.28406068165245,-162.2836224927807,-162.26677635827744
-59.85315290666574,74.03875763043487,-162.26471799012006,-154.38699312974575,-161.94527926846686,-156.37615780323995,-162.5308356871857,-162.26453157478534,-162.26251626681648,-162.26468099709518,-162.292769097392
-57.753042278361704,74.57901296644629,-162.24634319534857,-154.3686168031087,-161.92657242033502,-156.35211602942877,-162.5009544917919,-162.24635946311392,-162.24960726840789,-162.24666981746725,-162.23866880281307
-55.65293165005761,75.12129568203335,-162.22855012078384,-154.35082223898456,-161.9084574812693,-156.32883691443138,-162.47202976155057,-162.22864113638326,-162.22966053578034,-162.22924930951046,-162.23070623784395
-53.55282102175357,75.66554819056753,-162.21134632499445,-154.3336169971521,-161.8909421776922,-156.3063301833078,-162.44407271694965,-162.21131628568938,-162.21738955412076,-162.21181317417987,-162.21820128210334
-51.45271039344948,76.21171129502487,-162.19473918615944,-154.31700845698003,-161.87403405190838,-156.28460533074298,-162.4170943124891,-162.19473203730234,-162.19838497535758,-162.19401324545464,-162.20741149796294
-49.35259976514544,76.75972421691816,-162.17873589235342,-154.30100380771023,-161.85774045215032,-156.26367160839362,-162.39110522208168,-162.17868901231125,-162.18092014284878,-162.17902723766554,-162.1715405556899
-47.252489136841405,77.30952462824624,-162.16334343193463,-154.28561003884295,-161.84206852272834,-156.2435380123667,-162.3661158246079,-162.16326196322385,-162.16461698443098,-162.16418816398027,-162.14361076550728
-45.15237850853731,77.86104868645577,-162.1485685840597,-154.27083393064981,-161.8270251943104,-156.2242132708607,-162.34213618966325,-162.14836697304347,-162.15252226249368,-162.14919343341762,-162.13574497348168
-43.05226788023327,78.41423107240176,-162.13441790935093,-154.2566820448387,-161.81261717435768,-156.20570583200288,-162.31917606353426,-162.1342670077198,-162.1269270222803,-162.13468464269283,-162.13321194477462
-40.95215725192918,78.96900503128295,-162.12089774074101,-154.24316071539624,-161.79885093774095,-156.18802385191574,-162.29724485544205,-162.12056424601263,-162.11108706860333,-162.1208578553669,-162.12434275420574
-38.85204662362514,79.5253024165163,-162.10801417452024,-154.23027603963294,-161.78573271756488,-156.1711751830453,-162.27635162409027,-162.108031508559,-162.11399849617604,-162.10890568908042,-162.1208203617309
-36.751935995321105,80.0830537365064,-162.09577306161148,-154.2180338694559,-161.77326849622443,-156.1551673627846,-162.25650506455608,-162.09572939210625,-162.09593262344538,-162.09611001113313,-162.09068939666508
-34.65182536701701,80.64218820425337,-162.08417999909787,-154.20643980289452,-161.76146399672058,-156.14000760242456,-162.2377134955607,-162.08408035177638,-162.08433423220532,-162.0840038652429,-162.0894124303629
-32.551714738712974,81.20263378973256,-162.07324032202777,-154.19549917590334,-161.75032467425964,-156.12570277646523,-162.21998484715704,-162.07330644118176,-162.07388103394536,-162.07337612901054,-162.06625805434268
-30.45160411040888,81.7643172749705,-162.06295909552102,-154.1852170544664,-161.73985570816126,-156.11225941231856,-162.20332664887067,-162.06294296185905,-162.06489654804741,-162.06294497019007,-162.07109362555468
-28.351493482104843,82.32716431172702,-162.05334110720088,-154.17559822702717,-161.73006199409943,-156.09968368043417,-162.1877460183293,-162.0533867785804,-162.04812168351583,-162.05350062779004,-162.05755421008467
-26.251382853800806,82.8910994816883,-162.04439085997365,-154.1666471972664,-161.72094813670066,-156.08798138487833,-162.1732496504161,-162.04411627856427,-162.04146486952112,-162.04472153266863,-162.0439017845422
-24.15127222549671,83.45604635906155,-162.03611256517914,-154.15836817725085,-161.71251844252114,-156.07715795439532,-162.15984380697927,-162.03590706932485,-162.03835081922506,-162.03541785144338,-162.0397063159253
-22.051161597192674,84.02192757545276,-162.02851013613275,-154.15076508097377,-161.704776913426,-156.06721843397906,-162.1475343071309,-162.02846893741372,-162.02517091209413,-162.0289409028686,-162.0331920699472
-19.95105096888858,84.58866488690354,-162.02158718208025,-154.1438415183079,-161.69772724039063,-156.05816747698236,-162.13632651816505,-162.02163899894597,-162.02852566291836,-162.02121761597118,-162.03622465325506
-17.850940340584543,85.15617924294568,-162.01534700258344,-154.1376007893899,-161.6913727977446,-156.05000933778848,-162.1262253471242,-162.0152379277978,-162.01393347779475,-162.01508490374783,-162.03087775446528
-15.750829712280506,85.72439085753447,-162.00979258235594,-154.13204587945478,-161.68571663787642,-156.04274786506917,-162.11723523304144,-162.00984192752907,-162.0077135087226,-162.00970016309836,-162.02567041784872
-13.650719083976412,86.29321928170289,-162.00492658656538,-154.1271794541367,-161.6807614864162,-156.0363864956512,-162.10936013988314,-162.00468401355522,-162.00701840289378,-162.0050198734269,-161.99398738470163
-11.550608455672318,86.86258347777962,-162.000751356617,-154.12300385525168,-161.6765097379128,-156.03092824901134,-162.10260355021558,-162.00087781627963,-162.00498208165996,-162.00068471622177,-162.00834581427782
-9.450497827368281,87.43240189500216,-161.99726890643333,-154.1195210970762,-161.67296345201834,-156.02637572241852,-162.09696845961622,-161.99716624585227,-161.9971052172856,-161.99721588884185,-162.00406865787218
-7.350387199064244,88.00259254635247,-161.99448091924177,-154.11673286313376,-161.67012435019447,-156.02273108673887,-162.09245737184816,-161.99451851291454,-161.99704492146492,-161.99443458182805,-161.99461298563082
-5.250276570760207,88.57307308643605,-161.99238874488083,-154.1146405035008,-161.66799381295,-156.01999608291828,-162.08907229481355,-161.99208048015677,-161.99235710994094,-161.99237587601715,-161.97970293509823
-3.1501659424561694,89.143760890221,-161.9909933976341,-154.1132450326398,-161.66657287761979,-156.01817201915372,-162.0868147373005,-161.99142199420652,-161.99024956312707,-161.99100914129417,-161.9850952790911
-1.0500553141520186,89.71457313245403,-161.99029555459973,-154.11254712776838,-161.66586223669253,-156.0172597687636,-162.08568570653287,-161.99030575778613,-161.98834660474688,-161.9903066864691,-161.99606873410258
0.0,90.0,-161.99020831627664,-154.11245988171424,-161.66577339845222,-156.01714572721878,-162.0855445658699,-161.9904243265341,-161.9855957497313,-161.9908808374372,-161.97261228619698
1.0500553141520186,89.71457313245403,-161.99029555459973,-154.11254712776838,-161.66586223669253,-156.0172597687636,-162.08568570653287,-161.99056732898265,-161.99009672946505,-161.9903066864691,-161.99606873410258
3.1501659424560557,89.143760890221,-161.9909933976341,-154.1132450326398,-161.66657287761979,-156.01817201915372,-162.0868147373005,-161.99070059428763,-161.990012550331,-161.9910091412939,-161.98509527911855
5.250276570760093,88.57307308643605,-161.99238874488083,-154.1146405035008,-161.66799381295,-156.01999608291828,-162.08907229481355,-161.99231406385334,-161.99256960174887,-161.99237587601658,-161.9797029351136
7.35038719906413,88.00259254635247,-161.99448091924177,-154.11673286313376,-161.67012435019447,-156.02273108673887,-162.09245737184816,-161.99473275303475,-161.99565576984892,-161.9944345818281,-161.99461298564665
9.450497827368281,87.43240189500216,-161.99726890643333,-154.1195210970762,-161.67296345201834,-156.02637572241852,-162.09696845961622,-161.99726735503302,-162.00362372381028,-161.99721588884182,-162.0040686578722
11.550608455672318,86.86258347777962,-162.000751356617,-154.12300385525168,-161.6765097379128,-156.03092824901134,-162.10260355021558,-162.00062130893346,-162.00185434233543,-162.00068471622183,-162.0083458142774
13.650719083976355,86.29321928170297,-162.00492658656538,-154.1271794541367,-161.6807614864162,-156.0363864956512,-162.10936013988314,-162.0049962541623,-162.00572032520887,-162.00501987342705,-161.99398738471214
15.750829712280392,85.72439085753447,-162.00979258235594,-154.13204587945478,-161.68571663787642,-156.04274786506917,-162.11723523304144,-162.00994562199025,-162.0121654107072,-162.0097001630981,-162.0256704178459
17.85094034058443,85.15617924294568,-162.01534700258344,-154.1376007893899,-161.6913727977446,-156.05000933778848,-162.1262253471242,-162.01549454891057,-162.0163424328581,-162.01508490374772,-162.0308777544472
19.95105096888858,84.58866488690354,-162.02158718208025,-154.1438415183079,-161.69772724039063,-156.05816747698236,-162.13632651816505,-162.02142712120184,-162.02073550408812,-162.02121761597115,-162.0362246532537
22.051161597192618,84.02192757545289,-162.02851013613275,-154.15076508097377,-161.704776913426,-156.06721843397906,-162.1475343071309,-162.02842531016327,-162.02939682379576,-162.02894090286574,-162.03319206993868
24.151272225496655,83.45604635906155,-162.03611256517914,-154.15836817725085,-161.71251844252114,-156.07715795439532,-162.15984380697927,-162.03622478009618,-162.0324125546031,-162.03541785144336,-162.03970631596948
26.251382853800692,82.89109948168837,-162.04439085997365,-154.1666471972664,-161.72094813670066,-156.08798138487833,-162.17324965041604,-162.04395002728313,-162.0405718540988,-162.04472153266866,-162.0439017844811
28.35149348210473,82.32716431172702,-162.05334110720088,-154.17559822702717,-161.73006199409943,-156.09968368043417,-162.1877460183293,-162.05329543084045,-162.0494807038,-162.05350062779073,-162.05755421011986
30.45160411040888,81.7643172749705,-162.06295909552102,-154.1852170544664,-161.73985570816126,-156.11225941231856,-162.20332664887067,-162.0629168868626,-162.06158617687976,-162.06294497019013,-162.07109362555315
32.55171473871292,81.20263378973256,-162.07324032202777,-154.19549917590334,-161.75032467425964,-156.12570277646523,-162.21998484715704,-162.0733169145612,-162.0753788829879,-162.07337612901136,-162.06625805434572
34.651825367016954,80.64218820425337,-162.08417999909787,-154.20643980289452,-161.76146399672058,-156.14000760242456,-162.2377134955607,-162.08393381493832,-162.08774798821796,-162.08400386524272,-162.0894124303599
36.75193599532099,80.08305373650646,-162.09577306161148,-154.2180338694559,-161.77326849622443,-156.1551673627846,-162.25650506455608,-162.0957237631451,-162.09621174958585,-162.09611001113572,-162.09068939641008
38.85204662362503,79.52530241651633,-162.10801417452024,-154.23027603963294,-161.78573271756488,-156.1711751830453,-162.27635162409027,-162.10821032698544,-162.10951933633768,-162.10890568908255,-162.12082036172586
40.95215725192918,78.96900503128295,-162.12089774074101,-154.24316071539624,-161.79885093774095,-156.18802385191574,-162.29724485544205,-162.12101684678487,-162.12440232693868,-162.12085785536675,-162.12434275420497
43.05226788023322,78.41423107240176,-162.13441790935093,-154.2566820448387,-161.81261717435768,-156.20570583200288,-162.31917606353426,-162.13458116562424,-162.13209104515013,-162.1346846426927,-162.13321194476865
45.152378508537254,77.86104868645577,-162.1485685840597,-154.27083393064981,-161.8270251943104,-156.2242132708607,-162.34213618966325,-162.14852782558273,-162.14502139278466,-162.14919343341813,-162.13574497345488
47.25248913684129,77.30952462824631,-162.16334343193463,-154.28561003884295,-161.84206852272834,-156.2435380123667,-162.3661158246079,-162.16342408078458,-162.1634075219386,-162.164188163982,-162.14361076552933
49.35259976514533,76.75972421691824,-162.17873589235342,-154.30100380771023,-161.85774045215032,-156.26367160839362,-162.39110522208165,-162.17864161044204,-162.17391311859626,-162.17902723766485,-162.17154055569625
51.45271039344948,76.21171129502487,-162.19473918615944,-154.31700845698003,-161.87403405190838,-156.28460533074298,-162.4170943124891,-162.19475581599627,-162.19097056301365,-162.19401324545476,-162.20741149796325
53.552821021753516,75.66554819056753,-162.21134632499445,-154.3336169971521,-161.8909421776922,-156.3063301833078,-162.44407271694965,-162.2110318096942,-162.20937802115282,-162.21181317417972,-162.21820128216308
55.65293165005755,75.12129568203338,-162.22855012078384,-154.35082223898456,-161.9084574812693,-156.32883691443138,-162.47202976155057,-162.22872299597748,-162.2268690891446,-162.22924930951115,-162.23070623782488
57.75304227836159,74.57901296644633,-162.24634319534854,-154.36861680310867,-161.92657242033502,-156.35211602942877,-162.5009544917919,-162.2463018735699,-162.24427585543336,-162.24666981746861,-162.23866880281125
59.85315290666563,74.03875763043493,-162.26471799012006,-154.38699312974575,-161.94527926846686,-156.37615780323995,-162.5308356871857,-162.26472606878121,-162.25779907556546,-162.26468099709865,-162.2927690975112
61.95326353496978,73.50058562431167,-162.28366677593303,-154.40594348850203,-161.96457012515816,-156.40095229318078,-162.56166187597336,-162.28378290006566,-162.2809465685263,-162.2836224927807,-162.26677635827758
64.05337416327382,72.96455123914897,-162.3031816628722,-154.42545998821794,-161.9844369259065,-156.42648935176223,-162.59342134992525,-162.30304340343997,-162.30425644963475,-162.3031657852113,-162.29970003464163
66.15348479157785,72.43070708682748,-162.32325461014972,-154.44553458684743,-162.00487145233274,-156.4527586395457,-162.6261021791865,-162.32320725012383,-162.31962235350892,-162.32322481007625,-162.32533507223312
68.25359541988189,71.89910408302481,-162.34387743599058,-154.4661591013458,-162.02586534230736,-156.47974963800525,-162.65969222713568,-162.34388903874083,-162.34115829236094,-162.3438236175929,-162.32845898683937
70.35370604818593,71.36979143310403,-162.36504182750286,-154.48732521754198,-162.0474101000609,-156.50745166236777,-162.6941791652226,-162.36504201085614,-162.36489275016467,-162.36503497006453,-162.37483560938458
72.45381667649008,70.84281662085299,-162.38673935051295,-154.50902449997582,-162.06949710625705,-156.53585387440268,-162.7295504877529,-162.38686882635267,-162.38202799173456,-162.38673514006425,-162.38852185940817
74.55392730479412,70.31822540001954,-162.40896145934346,-154.5312484016782,-162.0921176280072,-156.5649452951343,-162.76579352658888,-162.40883182581086,-162.41089674628856,-162.4089749551297,-162.41262396808878
76.65403793309815,69.79606178858012,-162.43169950651523,-154.55398827387486,-162.11526282880544,-156.59471481745152,-162.80289546573658,-162.43138948946142,-162.43651267460768,-162.4317010765462,-162.43704116287228
78.75414856140219,69.27636806567324,-162.454944752354,-154.57723537559525,-162.13892377836555,-156.62515121858945,-162.84084335579084,-162.45480604620525,-162.44934754023524,-162.4549794550711,-162.47072730648733
80.85425918970623,68.7591847711235,-162.47868837448397,-154.60098088316767,-162.16309146234113,-156.65624317246022,-162.8796241282117,-162.4786722230482,-162.47619589681773,-162.47865462618566,-162.51222602422132
82.95436981801038,68.24455070747715,-162.50292147719105,-154.62521589958484,-162.18775679191168,-156.6879792618105,-162.91922460940623,-162.50300411707897,-162.50469253913838,-162.50295802721786,-162.50204671813003
85.05448044631441,67.73250294446483,-162.5276351006405,-154.64993146372285,-162.21291061321793,-156.72034799018536,-162.95963153459257,-162.52745902056012,-162.53032837705788,-162.52756050375152,-162.50682501232853
87.15459107461845,67.22307682580352,-162.55282022993322,-154.67511855939944,-162.23854371663194,-156.75333779367864,-163.00083156142307,-162.55292966493684,-162.55316370203812,-162.55293606566272,-162.55765997020492
89.25470170292249,66.71630597824596,-162.5784678039875,-154.70076812425725,-162.26464684584684,-156.7869370524523,-163.04281128334628,-162.57846741750382,-162.57817594923213,-162.5789642257464,-162.57314731682388
91.35481233122653,66.21222232278303,-162.6045687242331,-154.7268710584595,-162.2912107067738,-156.82113410200782,-163.08555724268842,-162.60442208859337,-162.613301288892,-162.6039459568796,-162.6048503918994
93.45492295953068,65.71085608790118,-162.6311138631058,-154.7534182331861,-162.31822597623378,-156.85591724419436,-163.12905594343664,-162.63104971431204,-162.63672643898906,-162.6316643424767,-162.63069324691472
95.55503358783471,65.21223582479644,-162.65809407233206,-154.7804004989197,-162.3456833104334,-156.89127475794032,-163.17329386370827,-162.6580828760334,-162.65227466053804,-162.65846891340797,-162.65883711315092
97.65514421613875,64.7163884244429,-162.68550019099393,-154.80780869351193,-162.37357335321488,-156.92719490969512,-163.21825746789088,-162.6855872787857,-162.6887665554004,-162.68578240719816,-162.67057812362202
99.75525484444279,64.22333913641465,-162.71332305336557,-154.83563365002112,-162.40188674407133,-156.96366596357072,-163.26393321844168,-162.71312100530128,-162.71906913970372,-162.7136996049612,-162.6948697338566
101.85536547274683,63.73311158935766,-162.74155349651383,-154.8638662043142,-162.43061412591948,-157.0006761911729,-163.310307587333,-162.74150917717787,-162.7356911389319,-162.74223423964568,-162.7512120997493
103.95547610105098,63.245727813009,-162.77018236765628,-154.8924972024258,-162.45974615262367,-157.03821388111373,-163.35736706713539,-162.76978702157945,-162.773498997539,-162.77005034615942,-162.77511787587548
106.05558672935501,62.76120826166016,-162.79920053127103,-154.921517507669,-162.48927349626416,-157.0762673481982,-163.40509818172973,-162.79906141746358,-162.8004569812258,-162.79870977607777,-162.7832713868063
108.15569735765905,62.27957183896234,-162.82859887595376,-154.95091800749347,-162.5191868541466,-157.11482494227877,-163.45348749664024,-162.82865416087378,-162.82407716147915,-162.82905097709371,-162.82827122256145
110.25580798596309,61.80083592397228,-162.85836832101785,-154.9806896200865,-162.54947695554728,-157.15387505677398,-163.5025216289842,-162.85846347468726,-162.8575388512669,-162.85906959234453,-162.85646367701733
112.35591861426713,61.325016398337866,-162.88849982283548,-155.01082330071472,-162.58013456819245,-157.1934061368461,-163.5521872570334,-162.88846536611004,-162.89548696184892,-162.88777797662405,-162.89174492240318
114.45602924257128,60.852127674525185,-162.9189843809164,-155.0413100478038,-162.61115050446892,-157.23340668723662,-163.6024711293837,-162.91914077416442,-162.91380168656585,-162.91924426760346,-162.9039031812094
116.55613987087531,60.382182724990045,-162.94981304372453,-155.0721409087556,-162.6425156273649,-157.27386527975764,-163.65336007373213,-162.9495472978807,-162.9486554767313,-162.94923471522748,-162.95719502940824
118.65625049917935,59.915193112198175,-162.98097691423084,-155.10330698550183,-162.67422085614066,-157.3147705604386,-163.70484100525974,-162.98089018929835,-162.98509664826963,-162.98099825692896,-162.97782400531415
120.75636112748339,59.45116901940263,-163.0124671552034,-155.13479943979436,-162.70625717172953,-157.3561112563291,-163.75690093462129,-163.01234244743603,-163.01828155306313,-163.0125113501488,-163.0038735903189
122.85647175578742,58.99011928208709,-163.04427499423522,-155.16660949823364,-162.73861562186977,-157.39787618195916,-163.80952697554255,-163.0442640173189,-163.03963909838552,-163.0443145512143,-163.04457970942568
124.95658238409158,58.532051419988036,-163.07639172851142,-155.19872845703648,-162.77128732596947,-157.4400542454595,-163.86270635202874,-163.0763733922065,-163.0745939907905,-163.07637930234444,-163.07808798220537
127.05669301239561,58.07697166961091,-163.10880872931853,-155.23114768654526,-162.8042634797063,-157.48263445434415,-163.91642640518594,-163.1090068927325,-163.10483572612588,-163.10880534444647,-163.11029687639962
129.15680364069965,57.62488501715806,-163.14151744629777,-155.2638586354819,-162.83753535936563,-157.52560592095995,-163.97067459966115,-163.14148686149582,-163.14486008542264,-163.1415448586946,-163.14328787530158
131.2569142690037,57.17579523179045,-163.17450941144628,-155.2968528349491,-162.87109432591973,-157.56895786760717,-164.02543852970493,-163.17459598722075,-163.17170028002005,-163.17449121272523,-163.18871242961063
133.35702489730772,56.72970489914676,-163.2077762428699,-155.33012190218324,-162.90493182885223,-157.612679631336,-164.08070592486237,-163.20756181668702,-163.20834625837068,-163.20778184889144,-163.23261352418342
135.45713552561187,56.28661545504788,-163.2413096482914,-155.36365754406285,-162.93903940973252,-157.6567606684252,-164.13646465529965,-163.24122421039206,-163.24299882232663,-163.24125521225508,-163.26447357315112
137.5572461539159,55.846527219317736,-163.27510142831923,-155.39745156037742,-162.97340870554416,-157.70119055854843,-164.19270273677185,-163.2751761914124,-163.27275912293237,-163.27479287559936,-163.25990657045475
139.65735678221995,55.40943942965418,-163.30914347948146,-155.43149584686125,-163.00803145177298,-157.74595900863557,-164.24940833524028,-163.3094494630754,-163.30677470196238,-163.30947501669314,-163.31720760945456
141.757467410524,54.97535027548819,-163.34342779703022,-155.46578239799794,-163.04289948526022,-157.7910558564353,-164.30656977114728,-163.34364104059293,-163.34596428680487,-163.34352473112605,-163.3368908256824
143.85757803882802,54.544256931771606,-163.3779464775223,-155.50030330960084,-163.07800474682622,-157.8364710737873,-164.3641755233566,-163.37807508600375,-163.37026132390798,-163.37843174264722,-163.37342679279874
145.95768866713217,54.116155592638215,-163.41269172118166,-155.53505078117558,-163.11333928367077,-157.88219476961092,-164.4222142327681,-163.412536484361,-163.41313011140073,-163.4119972664269,-163.41395155625486
148.0577992954362,53.69104150488501,-163.44765583405,-155.57001711807033,-163.14889525155647,-157.92821719261886,-164.4806747056163,-163.44766494531896,-163.45118280897202,-163.44806397311095,-163.44637557200414
150.15790992374025,53.2689090012252,-163.4828312299312,-155.6051947334202,-163.18466491678146,-157.97452873376423,-164.53954591646152,-163.48284779327227,-163.483549727639,-163.48218773624075,-163.49940544896182
152.2580205520443,52.84975153326632,-163.5182104321369,-155.6405761498924,-163.22064065794797,-158.0211199284288,-164.59881701088395,-163.51811019482884,-163.51890745288867,-163.5191744251549,-163.53247528397904
154.35813118034832,52.43356170417121,-163.5537860750386,-155.67615400123833,-163.25681496753333,-158.06798145836166,-164.65847730788968,-163.5536581480916,-163.55081552971595,-163.5538970968566,-163.56014593527078
156.45824180865247,52.020331300961665,-163.5895509054335,-155.71192103365905,-163.29318045327045,-158.1151041533769,-164.7185163020393,-163.58950828186028,-163.5876977394992,-163.58847806755767,-163.60023605470593
158.5583524369565,51.61005132642873,-163.62549778373122,-155.74787010699148,-163.32972983934445,-158.1624789928187,-164.7789236653084,-163.6255750899167,-163.6232046323244,-163.62487680432997,-163.63559835802775
160.65846306526055,51.20271203061502,-163.66161968496655,-155.78399419572122,-163.36645596741246,-158.21009710680303,-164.83968924869092,-163.6615781594124,-163.65778420525754,-163.66164379343826,-163.6538414988149
162.75857369356459,50.798302941839275,-163.69790969964683,-155.8202863898292,-163.40335179745296,-158.25794977724507,-164.9008030835546,-163.69794465334343,-163.6983182458486,-163.6979238037926,-163.6862212648032
164.85868432186862,50.39681289723453,-163.73436103443922,-155.85673989547882,-163.44041040845283,-158.30602843868033,-164.96225538275917,-163.7342091360306,-163.73203970923402,-163.73434741923546,-163.74578363845458
166.95879495017277,49.99823007277435,-163.77096701270548,-155.8933480355503,-163.47762499893744,-158.3543246788894,-165.0240365415475,-163.77068664593259,-163.77025216085207,-163.77094012566633,-163.75862438472882
169.0589055784768,49.60254201276516,-163.80772107489034,-155.93010425002848,-163.5149888873516,-158.4028302393341,-165.08613713821933,-163.80771848336468,-163.80631695126965,-163.8077203138876,-163.79908217118134
171.15901620678085,49.209735658783366,-163.84461677877027,-155.9670020962514,-163.5524955122979,-158.45153701541432,-165.14854793459762,-163.84439294464497,-163.84800981733503,-163.8445680560889,-163.83816235090708
173.25912683508488,48.81979737804021,-163.88164779956946,-156.0040352490257,-163.59013843263938,-158.500437056554,-165.21125987629773,-163.88146390343286,-163.8847912351584,-163.88126375331578,-163.85186678457447
175.35923746338892,48.43271299115829,-163.91880792994883,-156.04119750061523,-163.62791132747242,-158.5495225661246,-165.27426409280875,-163.9187006483871,-163.91800440923595,-163.91879060281738,-163.91084257409756
177.45934809169307,48.048467799346405,-163.95609107987502,-156.0784827606096,-163.66580799597713,-158.59878590121428,-165.33755189739657,-163.95619835319582,-163.9576908103739,-163.95593673228078,-163.96144983036925
179.5594587199971,47.6670466109616,-163.99349127637538,-156.1158850556787,-163.70382235715158,-158.6482195722513,-165.40111478683855,-163.99350900021352,-163.99250168933895,-163.9937431677668,-163.98708002352197
181.65956934830115,47.288433767448325,-164.03100266318467,-156.1533985292188,-163.74194844943534,-158.69781624248932,-165.4649444409983,-164.0309198522198,-164.0300351104683,-164.03093621256912,-164.02984077864687
183.75967997660518,46.91261316864796,-164.06861950029023,-156.19101744089758,-163.78018043022948,-158.74756872736268,-165.5290327222501,-164.06854998368595,-164.06978682105645,-164.06941076881867,-164.0650443694566
185.85979060490922,46.539568297472485,-164.10633616338077,-156.22873616610212,-163.81851257531832,-158.79746999371892,-165.59337167476176,-164.1062553773162,-164.10421168505997,-164.1070678098491,-164.11923761095764
187.95990123321337,46.16928224393812,-164.14414714320486,-156.26654919529707,-163.85693927819932,-158.84751315893658,-165.6579535236442,-164.14397184446318,-164.13749167269418,-164.14474555587663,-164.13756753481837
190.0600118615174,45.80173772855659,-164.18204704484458,-156.30445113329768,-163.89545504932596,-158.89769148993483,-165.72277067397653,-164.18175056732503,-164.17792988635944,-164.1821399007502,-164.15839399237743
192.16012248982145,45.43691712508256,-164.22003058690944,-156.34243669846353,-163.9340545152702,-158.94799840208248,-165.78781570971444,-164.22000714942615,-164.2233004556941,-164.22002965114865,-164.21076917094211
194.26023311812548,45.0748024826179,-164.25809260065634,-156.38050072181764,-163.97273241780903,-158.99842745801305,-165.85308139248997,-164.25830453657366,-164.26067007665606,-164.25810494387062,-164.25959178788543
196.36034374642952,44.71537554707392,-164.29622802904026,-156.41863814609698,-164.01148361294054,-159.04897236635247,-165.9185606603103,-164.29638640110642,-164.29485965134862,-164.29623609618463,-164.29409295245222
198.46045437473367,44.35861778199444,-164.3344319257005,-156.45684402473805,-164.05030306983502,-159.0996269803656,-165.98424662616327,-164.33447476153918,-164.33363097792363,-164.33445449236206,-164.33941617713873
200.5605650030377,44.00451038874345,-164.37269945388746,-156.49511352080327,-164.08918586972482,-159.15038529652807,-166.0501325765358,-164.37264750296706,-164.3723478092775,-164.3727129259235,-164.38170534009882
202.66067563134175,43.65303432606209,-164.41102588533448,-156.5334419058524,-164.12812720473903,-159.20124145302952,-166.11621196985362,-164.4110950575397,-164.40988849600498,-164.41090559221755,-164.39085524494237
204.76078625964578,43.304170329000755,-164.449406599079,-156.57182455876318,-164.16712237668617,-159.2521897282131,-166.18247843484792,-164.44957788485976,-164.4513778572245,-164.44938547394813,-164.43764414676673
206.86089688794982,42.9578989272328,-164.4878370802374,-156.6102569645056,-164.20616679579035,-159.3032245389577,-166.2489257688553,-164.48787389596475,-164.49226214082145,-164.48717642382545,-164.49579688308742
208.96100751625397,42.6142004627573,-164.52631291873752,-156.64873471287405,-164.24525597938415,-159.3543404390078,-166.31554793605804,-164.526448919065,-164.52692478145596,-164.5262897046335,-164.52230439233722
211.061118144558,42.273055106998754,-164.56482980801252,-156.68725349718105,-164.28438555056283,-159.40553211725583,-166.38233906566973,-164.56504117330408,-164.56351986383999,-164.56393141181525,-164.5992330249336
213.16122877286205,41.9344428773125,-164.60338354366064,-156.72580911291593,-164.32355123680316,-159.45679439598206,-166.4492934500725,-164.60338474940949,-164.60455961816274,-164.603658384568,-164.6195752491457
215.26133940116608,41.5983436529051,-164.64197002207325,-156.76439745637296,-164.36274886855128,-159.50812222905677,-166.51640554291095,-164.64185246218844,-164.6442164679249,-164.64192724046515,-164.6300033251708
217.36145002947012,41.26473719017943,-164.68058523903545,-156.8030145232514,-164.40197437778204,-159.55951070010875,-166.5836699571483,-164.68071186484252,-164.6787777377462,-164.67991995016592,-164.6916717655789
219.46156065777427,40.933603137514645,-164.7192252883023,-156.84165640723117,-164.4412237965341,-159.6109550206649,-166.65108146308935,-164.7194309990617,-164.71453936360797,-164.71920393244787,-164.72317261335343
221.5616712860783,40.60492104949174,-164.75788636015358,-156.8803192985274,-164.48049325542348,-159.66245052826434,-166.71863498637555,-164.75780158999038,-164.75669462276846,-164.75797657522466,-164.7496704519271
223.66178191438235,40.27867040057529,-164.7965647399302,-156.91899948242627,-164.51977898213866,-159.71399268455116,-166.78632560595605,-164.79652368445085,-164.79868390658513,-164.7965360580739,-164.79847476137311
225.76189254268638,39.95483059826329,-164.83525680655492,-156.9576933378055,-164.55907729991986,-159.76557707334953,-166.85414855203945,-164.83526993725562,-164.83704892998782,-164.83522360111908,-164.8502994932734
227.86200317099042,39.63338099571571,-164.87395903104044,-156.99639733564186,-164.59838462602593,-159.8171993987243,-166.92209920403036,-164.87370658222775,-164.8729037013986,-164.87362775938752,-164.87497608955934
229.96211379929457,39.314300903874205,-164.91266797498665,-157.03510803750822,-164.6376974701906,-159.8688554830308,-166.99017308845444,-164.9125509935177,-164.90842876886504,-164.91264811842615,-164.92971956600996
232.0622244275986,38.997569603084386,-164.95138028907022,-157.0738220940627,-164.67701243307087,-159.92054126495614,-167.05836587687585,-164.9515983020557,-164.95006923436452,-164.95065247203158,-164.9423775573485
234.16233505590264,38.683166354232675,-164.99009271152815,-157.11253624353193,-164.71632620468992,-159.97225279755588,-167.1266733838102,-164.9905068712295,-164.9880853375363,-164.9900799433036,-164.99436163144156
236.26244568420668,38.371070409409946,-165.02880206663804,-157.15124731019077,-164.75563556287676,-160.02398624628822,-167.19509156463698,-165.02895895040064,-165.02737559649654,-165.02751177343808,-165.02245299812137
238.36255631251072,38.06126102211406,-165.06750526319618,-157.18995220284035,-164.79493737170432,-160.075737887048,-167.26361651351382,-165.06756785316878,-165.07052814969023,-165.0675590932879,-165.08308604735566
240.46266694081487,37.75371745700312,-165.10619929299645,-157.22864791328635,-164.83422857992815,-160.1275041042041,-167.33224446129626,-165.10623428336146,-165.1055465043939,-165.1062498554199,-165.11702275285916
242.5627775691189,37.44841899921209,-165.14488122931078,-157.26733151481935,-164.8735062194276,-160.1792813886409,-167.4009717734651,-165.14475753036294,-165.15009512341092,-165.14486542003922,-165.13712526625636
244.66288819742294,37.14534496324431,-165.1835482253735,-157.30600016069894,-164.91276740365097,-160.23106633580738,-167.46979494806465,-165.18356511062083,-165.1825577552739,-165.1835541111575,-165.19530708414706
246.76299882572698,36.844474701450594,-165.22219751287105,-157.34465108264277,-164.95200932606633,-160.2828556437751,-167.53871061365385,-165.22241622084334,-165.22129625320093,-165.22221504290627,-165.24462591873916
248.86310945403102,36.545787612107134,-165.26082640043794,-157.38328158932248,-164.99122925861937,-160.3346461113066,-167.60771552727263,-165.26080153443857,-165.26337237316744,-165.2608259790132,-165.26033548889305
250.96322008233517,36.249263147104934,-165.29943227216106,-157.4218890648678,-165.03042455019988,-160.38643463593735,-167.67680657242607,-165.29953199647997,-165.2996008235508,-165.2995236652109,-165.30864204682354
253.0633307106392,35.954880819261746,-165.3380125860932,-157.46047096737956,-165.06959262511793,-160.4382182120709,-167.74598075708786,-165.33790183591816,-165.3402900659643,-165.33803771867417,-165.33088481986897
255.16344133894324,35.66262020926874,-165.37656487277712,-157.49902482745352,-165.10873098159095,-160.48999392909036,-167.81523521172534,-165.37656116410602,-165.3757348802867,-165.37660181537137,-165.3689224266253
257.2635519672473,35.37246097228293,-165.4150867337805,-157.53754824671543,-165.14783719024285,-160.5417589694868,-167.88456718734764,-165.4153073613445,-165.42136195684407,-165.41508519501147,-165.39941964620346
259.3636625955513,35.084382844177334,-165.45357584024444,-157.5760388963687,-165.1869088926162,-160.59351060700595,-167.9539740535789,-165.45336893121623,-165.44845464074666,-165.45370425523203,-165.46268366742987
261.46377322385547,34.798365647459036,-165.49202993144448,-157.61449451575558,-165.22594379969848,-160.64524620481444,-168.02345329675788,-165.49198990161977,-165.4875414055641,-165.4920040118231,-165.5047599041568
263.5638838521595,34.514389296867286,-165.5304468133663,-157.6529129109326,-165.26493969046294,-160.69696321368656,-168.09300251806533,-165.53055270922445,-165.53342828114683,-165.530406348072,-165.54137415402414
265.66399448046354,34.232433804661525,-165.56882435729645,-157.69129195326082,-165.30389441042527,-160.74865917021296,-168.16261943168058,-165.56873877581378,-165.56398635823027,-165.56878716964968,-165.57678439391935
267.7641051087676,33.95247928561026,-165.60716049842858,-157.72962957801215,-165.3428058702164,-160.80033169503108,-168.23230186296885,-165.606984081046,-165.606684595239,-165.60714793207833,-165.62545455229906
269.8642157370716,33.67450596169145,-165.6454532344863,-157.76792378299172,-165.3816720441725,-160.85197849107956,-168.30204774669988,-165.64553583153142,-165.64392173860927,-165.64527439585527,-165.63418353564916
271.96432636537577,33.39849416651405,-165.6837006243627,-157.80617262717743,-165.4204909689421,-160.9035973418764,-168.37185512529925,-165.68365577651883,-165.6870233587802,-165.68369906711803,-165.6613476785481
274.0644369936798,33.12442434947099,-165.7219007867775,-157.84437422937683,-165.45926074211172,-160.95518610982145,-168.44172214713353,-165.72178632464096,-165.72112690463015,-165.72166523696137,-165.70672463238304
276.16454762198384,32.85227707963343,-165.76005189895204,-157.8825267669019,-165.49797952084955,-161.00674273452478,-168.51164706482987,-165.76020225078895,-165.76001649664678,-165.76003034911486,-165.76548581638332
278.2646582502879,32.58203304939553,-165.79815219530275,-157.92062847426217,-165.53664552056833,-161.05826523116005,-168.581628233631,-165.79828024541007,-165.79998792733664,-165.798183052935,-165.80678348026873
280.3647688785919,32.31367307787908,-165.83619996615278,-157.95867764187645,-165.57525701360754,-161.1097516888447,-168.65166410978634,-165.8361049693954,-165.83389052855836,-165.83614563025148,-165.8102581429094
282.46487950689595,32.04717811410748,-165.874193556463,-157.99667261480374,-165.61381232793477,-161.16120026904662,-168.7217532489802,-165.87433245381777,-165.8756300863669,-165.87422013917617,-165.86330121798886
284.5649901352001,31.78252923995707,-165.9121313645824,-158.03461179149292,-165.6523098458673,-161.21260920401713,-168.79189430479713,-165.912127966363,-165.91209162800627,-165.91215502766758,-165.89440095484713
286.66510076350414,31.5197076728955,-165.95001184101739,-158.07249362255249,-165.69074800281362,-161.26397679525223,-168.86208602722562,-165.94987873549775,-165.94666971562103,-165.94983384942554,-165.95561049493756
288.7652113918082,31.2586947685143,-165.98783348722105,-158.11031660953938,-165.72912528603513,-161.31530141198039,-168.93232726120064,-165.98776523026032,-165.99222124314582,-165.98785075545462,-165.9972140511297
290.8653220201122,30.99947202286501,-166.0255948544022,-158.14807930376784,-165.76744023342815,-161.3665814896784,-169.00261694518494,-166.02572764796477,-166.0249259077577,-166.02574388034282,-166.02096150208763
292.96543264841625,30.7420210746059,-166.06329454235413,-158.1857803051384,-165.80569143232654,-161.4178155286152,-169.07295410979015,-166.06324334113114,-166.06118919167773,-166.0633187657612,-166.05170441312768
295.0655432767204,30.486323706967323,-166.1009311983037,-158.2234182609861,-165.84387751832475,-161.46900209242295,-169.14333787643798,-166.10103319956391,-166.1021216392807,-166.10087696797734,-166.10089672095452
297.16565390502444,30.232361849543498,-166.1385035157797,-158.26099186494966,-165.8819971741215,-161.52013980669682,-169.21376745606184,-166.1383042812216,-166.1374389791901,-166.13847260664159,-166.14438953547787
299.2657645333285,29.98011757991703,-166.1760102335021,-158.29849985585977,-165.92004912838416,-161.5712273576223,-169.28424214784923,-166.1762486092572,-166.17959298891165,-166.1760386389918,-166.16946913894958
301.3658751616325,29.729573125124507,-166.21345013429075,-158.3359410166482,-165.95803215463346,-161.6222634906305,-169.3547613380249,-166.21320848163532,-166.20826477661927,-166.21349404332625,-166.21734858789125
303.46598578993655,29.480710862968802,-166.25082204399405,-158.3733141732762,-165.995945070149,-161.673247009082,-169.4253244986761,-166.25106279675413,-166.25440657458296,-166.25073514689916,-166.22959489920777
305.5660964182407,29.233513323185473,-166.28812483043794,-158.4106181936834,-166.03378673489493,-161.72417677297773,-169.49593118661892,-166.28788045303145,-166.28687391872376,-166.28812701348664,-166.28975145480229
307.66620704654474,28.987963188469365,-166.32535740239445,-158.447851986756,-166.07155605046654,-161.77505169769842,-169.56658104230678,-166.3255765487112,-166.32652707981396,-166.32535965572913,-166.31506136576095
309.7663176748488,28.744043295367476,-166.36251870856984,-158.4850145013154,-166.10925195905648,-161.82587075277144,-169.63727378878133,-166.36236865903595,-166.35969418007704,-166.36255153948503,-166.3756215498691
311.8664283031528,28.501736635044445,-166.39960773661272,-158.52210472512562,-166.14687344244163,-161.8766329606655,-169.70800923066537,-166.39970261149614,-166.40270787950618,-166.39965592145705,-166.3953140126515
313.96653893145685,28.26102635392614,-166.43662351214152,-158.559121683921,-166.18441952098982,-161.9273373956123,-169.7787872531989,-166.43654565620255,-166.43602905679816,-166.43555562127798,-166.43064050237172
316.066649559761,28.02189575422713,-166.47356509779127,-158.59606444045278,-166.22188925268642,-161.97798318245623,-169.84960782131753,-166.47360233969215,-166.4705680318291,-166.47355462163162,-166.48203961977757
318.16676018806504,27.784328294367324,-166.51043159227928,-158.63293209355498,-166.2592817321805,-162.02856949553055,-169.92047097877457,-166.51045267848485,-166.5156164465503,-166.51039510370327,-166.5225319366112
320.2668708163691,27.548307589283162,-166.54722212949068,-158.66972377722934,-166.29659608985082,-162.07909555756092,-169.9913768473059,-166.5472021022822,-166.54227360431776,-166.54721037063484,-166.5505197138375
322.3669814446731,27.31381741063812,-166.5839358775817,-158.70643865974895,-166.33383149089082,-162.12956063859536,-170.06232562583875,-166.58395534924634,-166.5866114434902,-166.5827863260145,-166.58237108505898
324.46709207297715,27.08084168693788,-166.62057203810238,-158.74307594278085,-166.37098713441264,-162.17996405496103,-170.13331758974402,-166.62048146726872,-166.62016684524573,-166.62055994254018,-166.6349885929747
326.5672027012813,26.84936450355426,-166.6571298451373,-158.7796348605264,-166.40806225257057,-162.2303051682469,-170.20435309013266,-166.6572302338027,-166.6577890218048,-166.65709679371247,-166.6553356123589
328.66731332958534,26.619370102663037,-166.69360856446443,-158.8161146788804,-166.44505610970248,-162.280583384313,-170.275432553196,-166.69356695618296,-166.69093305101916,-166.6936654114848,-166.69198035493662
330.7674239578894,26.390842883099335,-166.73000749273234,-158.8525146946082,-166.48196800148997,-162.33079815232512,-170.34655647959113,-166.73006687248605,-166.73286261870513,-166.73005308862986,-166.72677054243476
332.8675345861934,26.163767400135594,-166.76632595665484,-158.88883423453993,-166.5187972541369,-162.380948963815,-170.4177254438702,-166.766284674642,-166.76541687975472,-166.76631638853095,-166.77715368313375
334.96764521449745,25.938128365185353,-166.80256331222293,-158.92507265478292,-166.5555432235654,-162.43103535176627,-170.4889400939554,-166.8025646185919,-166.8027659153267,-166.8025682101779,-166.80718875800622
337.0677558428016,25.713910645437412,-166.8387189439345,-158.96122933995102,-166.59220529463,-162.48105688972493,-170.5602011506585,-166.8386139041249,-166.83660582248456,-166.83882389283644,-166.8271526920022
339.16786647110564,25.491099263423703,-166.87479226404065,-158.99730370241085,-166.6287828803488,-162.5310131909352,-170.6315094072466,-166.87489516914397,-166.8774913211732,-166.87479379123266,-166.87398231906678
341.2679770994097,25.269679396524545,-166.9107827118088,-159.03329518154504,-166.6652754211522,-162.58090390749928,-170.70286572905354,-166.91080472383007,-166.91289268220018,-166.9107943153227,-166.91040276160118
343.3680877277137,25.0496363764149,-166.94668975280229,-159.06920324303178,-166.70168238414792,-162.63072872956207,-170.77427105313723,-166.94664887642247,-166.9411294543337,-166.94668909639077,-166.93820585698066
345.46819835601775,24.83095568845474,-166.98251287817652,-159.10502737814068,-166.73800326240337,-162.68048738451935,-170.84572638798423,-166.9825991035466,-166.9833866059686,-166.98260279464708,-166.98316727726217
347.5683089843219,24.613622971027052,-167.0182516039904,-159.1407671030444,-166.77423757424373,-162.7301796362502,-170.9172328132609,-167.0181582769933,-167.02053869975825,-167.01824305787167,-167.0206062051978
349.66841961262594,24.397624014826093,-167.053905470534,-159.17642195814634,-166.81038486256654,-162.77980528437246,-170.98879147961216,-167.05385806278616,-167.05388074564726,-167.05389786073812,-167.0701072757442
351.76853024093,24.182944762099204,-167.08947404167174,-159.2119915074234,-166.84644469417182,-162.82936416352203,-171.0604036085084,-167.0895685980961,-167.0888316696624,-167.08841213569667,-167.09784519508685
353.868640869234,23.969571305844955,-167.12495690419996,-159.24747533778412,-166.88241665910783,-162.87885614265466,-171.13207049214057,-167.12492142931768,-167.1252796107749,-167.1249378099194,-167.12039545605168
355.96875149753805,23.757489888970163,-167.1603536672205,-159.28287305844168,-166.91830037003214,-162.92828112437078,-171.20379349336463,-167.16049377966456,-167.15937656761884,-167.16033675170152,-167.15962524306462
358.0688621258422,23.54668690340853,-167.19566396152794,-159.31818430030137,-166.9540954615874,-162.9776390442629,-171.2755740456953,-167.19562063269817,-167.1959466872962,-167.1956947251814,-167.19274533807442
360.16897275414624,23.33714888920347,-167.23088743901172,-159.3534087153626,-166.98980158979222,-163.02692987028513,-171.3474136533503,-167.23068934161398,-167.23293508159685,-167.23039752158246,-167.22739308609647
362.2690833824503,23.128862533557285,-167.26602377207223,-159.38854597613513,-167.02541843144604,-163.076153602145,-171.4193138913454,-167.2661918153703,-167.26817316719007,-167.26591019574977,-167.25270217397434
364.3691940107543,22.92181466984911,-167.30107265305062,-159.4235957750687,-167.06094568354857,-163.1253102707169,-171.49127640564146,-167.30115389112677,-167.3008038063874,-167.30104323417868,-167.297532462229
366.46930463905835,22.715992276623965,-167.3360337936725,-159.45855782399659,-167.09638306273274,-163.17439993747735,-171.56330291334336,-167.3359277564683,-167.33249082285897,-167.33603601307914,-167.33156185090846
368.5694152673625,22.511382476554534,-167.37090692450437,-159.49343185359243,-167.13173030471148,-163.22342269396154,-171.63539520295288,-167.3708183424746,-167.3694117936776,-167.370925005593,-167.3726271878603
370.66952589566654,22.30797253537855,-167.40569179442377,-159.5282176128399,-167.16698716373773,-163.2723786612413,-171.7075551346753,-167.40558168541577,-167.40772288612848,-167.40603514391807,-167.40613986146812
372.7696365239706,22.10574986081254,-167.44038817010176,-159.56291486851546,-167.20215341207768,-163.32126798942397,-171.77978464078154,-167.44033072601064,-167.44082216262473,-167.4403553664369,-167.45366418556847
374.8697471522746,21.904702001444818,-167.47499583549782,-159.59752340468324,-167.23722883949654,-163.37009085717224,-171.85208572602625,-167.47504956620577,-167.4714890415309,-167.47498551796215,-167.46941312491512
376.96985778057865,21.704816645608936,-167.50951459136772,-159.6320430222026,-167.27221325275713,-163.41884747124467,-171.92446046812333,-167.50966544307545,-167.5043700507964,-167.50961991307054,-167.52420516155217
379.0699684088828,21.50608162023928,-167.54394425478242,-159.66647353824743,-167.30710647513064,-163.46753806605665,-171.99691101827983,-167.5440968489741,-167.54022645277817,-167.54397239744748,-167.55004501491854
381.17007903718684,21.308484889710716,-167.57828465865964,-159.7008147858374,-167.3419083459193,-163.51616290326206,-172.06943960178978,-167.57834432142226,-167.57756561723724,-167.57922950712756,-167.5782445328711
383.2701896654909,21.112014554663364,-167.61253565130633,-159.73506661338055,-167.37661871999123,-163.56472227135487,-172.14204851868882,-167.61255943439525,-167.61410444966427,-167.61255055613574,-167.61261119245486
385.3703002937949,20.91665885081441,-167.6466970959728,-159.76922888422743,-167.41123746732626,-163.61321648529122,-172.21474014447125,-167.6467202482541,-167.6487396845153,-167.6467026910754,-167.63140933781523
387.47041092209895,20.72240614775803,-167.68076887041758,-159.80330147623593,-167.4457644725735,-163.6616458861312,-172.28751693087145,-167.68073574033818,-167.68234050956283,-167.68087205446517,-167.69570471047078
389.5705215504031,20.52924494775494,-167.7147508664835,-159.8372842813472,-167.4801996346197,-163.71001084070113,-172.36038140671027,-167.71468856534148,-167.71589771759335,-167.7147281640902,-167.72879014676568
391.67063217870714,20.337163884512638,-167.74864298968384,-159.87117720517205,-167.51454286616845,-163.758311741275,-172.43333617880927,-167.74862156564055,-167.74945548152115,-167.7493054991808,-167.74646241450927
393.7707428070112,20.14615172195771,-167.78244515879913,-159.9049801665876,-167.54879409333,-163.80654900527657,-172.5063839329734,-167.78244119143622,-167.78297437882625,-167.7824189692102,-167.78202449730924
395.8708534353152,19.95619735300136,-167.81615730548407,-159.93869309734418,-167.58295325522135,-163.85472307500044,-172.57952743504515,-167.81613050875342,-167.81679465739705,-167.81615643010502,-167.82125065525716
397.97096406361925,19.767289798299018,-167.84977937388422,-159.97231594168213,-167.6170203035765,-163.90283441735352,-172.65276953203136,-167.84977382766698,-167.85103293366134,-167.84977265621936,-167.84245676060783
400.0710746919234,19.579418205005403,-167.88331132026232,-160.00584865595795,-167.65099520236652,-163.95088352361586,-172.72611315330522,-167.8833853247059,-167.88527913181113,-167.88333042215015,-167.87513787938684
402.17118532022744,19.392571845525694,-167.91675311263424,-160.03929120828042,-167.68487792742917,-163.99887090922138,-172.7995613118859,-167.91688796092177,-167.91906711313007,-167.91622386551296,-167.92079754063786
404.2712959485315,19.206740116263877,-167.95010473041404,-160.07264357815544,-167.71866846610823,-164.04679711355826,-172.8731171057977,-167.95023322381653,-167.9523463963123,-167.94975459506315,-167.93996046753446
406.3714065768355,19.021912536369342,-167.983366164068,-160.10590575614034,-167.75236681690183,-164.09466269978935,-172.94678371951153,-167.98344450889547,-167.9854320752113,-167.98335621573733,-167.97907626787818
408.47151720513955,18.83807874648222,-168.0165374147776,-160.1390777435067,-167.78597298911959,-164.1424682546922,-173.02056442547212,-168.0165595451587,-168.01866549217678,-168.0165465536981,-168.01477823620326
410.5716278334437,18.655228507478473,-168.0496184941111,-160.1721595519119,-167.81948700254927,-164.19021438851917,-173.09446258571217,-168.04958794147547,-168.05217249658725,-168.04955708023783,-168.04469896034118
412.67173846174774,18.47335169921546,-168.08260942370336,-160.20515120307903,-167.85290888713104,-164.23790173487765,-173.16848165355853,-168.082526340102,-168.08580875494496,-168.08236045405337,-168.06826530381787
414.7718490900518,18.292438319278702,-168.1155102349443,-160.23805272848517,-167.88623868264102,-164.2855309506305,-173.24262517543193,-168.1153829188039,-168.11920941961571,-168.11583452509683,-168.11515135495966
416.8719597183558,18.112478481730435,-168.14832096867488,-160.27086416905763,-167.91947643838245,-164.33310271581638,-173.31689679274464,-168.1481736668796,-168.1519237757774,-168.14839147046752,-168.14552371396917
418.97207034665985,17.933462415860696,-168.18104167489113,-160.30358557487796,-167.95262221288507,-164.38061773359155,-173.39130024389934,-168.18090491167854,-168.1836582567974,-168.18095688216843,-168.18388569541398
421.072180974964,17.755380464941528,-168.21367241245613,-160.33621700489357,-167.9856760736122,-164.42807673019126,-173.46583936639317,-168.2135709059345,-168.21452928768372,-168.2136555728131,-168.21951404685092
423.17229160326804,17.5782230849848,-168.24621324881892,-160.3687585266371,-168.01863809667591,-164.475480454913,-173.5405180990307,-168.24616588676196,-168.24509409932065,-168.24607172644508,-168.25125275118904
425.2724022315721,17.40198084350415,-168.27866425974125,-160.40121021595294,-168.05150836655878,-164.52282968012045,-173.61534048425074,-168.2786836501536,-168.2760383027471,-168.2786454293193,-168.2830270325887
427.3725128598761,17.22664441828188,-168.311025529031,-160.4335721567307,-168.08428697584367,-164.57012520126915,-173.6903106705709,-168.31109762507896,-168.30774870731824,-168.3109385044398,-168.30869950769517
429.47262348818015,17.05220459614071,-168.34329714828294,-160.4658444406459,-168.11697402495057,-164.61736783695392,-173.76543291515503,-168.34336216934872,-168.34019265758923,-168.34344733526126,-168.3317051671811
431.5727341164843,16.87865227172142,-168.37547921662593,-160.49802716690732,-168.14956962187964,-164.66455842897835,-173.84071158650855,-168.3754674406757,-168.37319186619987,-168.37477941732686,-168.3727803469822
433.67284474478834,16.70597844626634,-168.40757184047717,-160.5301204420111,-168.1820738819618,-164.71169784244708,-173.91615116730753,-168.4074853545946,-168.40661861312714,-168.4076273392136,-168.41034553582332
435.7729553730924,16.53417422640942,-168.43957513330238,-160.5621243795011,-168.21448692761567,-164.75878696588086,-173.99175625736643,-168.43950290869188,-168.44012961820172,-168.43961257263683,-168.44090368950364
437.8730660013964,16.363230822973026,-168.4714892153828,-160.59403909973577,-168.24680888811076,-164.80582671135505,-174.06753157675132,-168.47149456681024,-168.47295249309485,-168.47141286444048,-168.47113403680652
439.97317662970045,16.193139549771846,-168.50331421358803,-160.62586472966092,-168.27903989933714,-164.85281801466226,-174.14348196904484,-168.50334443502027,-168.504520197163,-168.50318971255268,-168.49426539920725
442.0732872580046,16.023891822424407,-168.53505026115496,-160.65760140258897,-168.31118010358102,-164.89976183549913,-174.2196124047696,-168.53503607928926,-168.5353435812212,-168.53506138897353,-168.529355233735
444.17339788630863,15.85547915717223,-168.56669749747266,-160.68924925798345,-168.3432296493068,-164.9466591576785,-174.2959279849773,-168.5666924436901,-168.56648746014716,-168.56718304726326,-168.55695674730768
446.2735085146127,15.687893169707063,-168.59825606787282,-160.72080844124974,-168.3751886909441,-164.9935109893671,-174.3724339450118,-168.5983441240432,-168.5980420788417,-168.59881809814328,-168.59859861480078
448.3736191429167,15.52112557400634,-168.6297261234259,-160.75227910353118,-168.40705738868132,-165.0403183633497,-174.44913565845357,-168.6298384746887,-168.6292730176092,-168.63011088606328,-168.63046877287258
450.47372977122075,15.355168181177437,-168.66110782074261,-160.78366140151024,-168.43883590826425,-165.08708233732025,-174.52603864125473,-168.66110248754774,-168.6604699237685,-168.6612234409763,-168.6509452122184
452.5738403995249,15.190012898310385,-168.69240132178075,-160.81495549721606,-168.47052442080027,-165.13380399420112,-174.60314855607376,-168.69226972551618,-168.69258139365866,-168.69183187034668,-168.69923660290627
454.67395102782893,15.025651727339751,-168.72360679365727,-160.84616155783564,-168.50212310256765,-165.18048444249087,-174.68047121682005,-168.7234449478785,-168.7245768602088,-168.72335109219193,-168.7374604427291
456.774061656133,14.862076763915516,-168.75472440846525,-160.87727975553162,-168.5336321348302,-165.2271248166419,-174.7580125934181,-168.75461659955403,-168.75456331956624,-168.75470729984326,-168.74897080289983
458.874172284437,14.699280196283446,-168.78575434309596,-160.90831026726377,-168.56505170365682,-165.27372627746874,-174.8357788168031,-168.78577871295022,-168.78388596707885,-168.7857663834875,-168.78446109254668
460.97428291274105,14.537254304174834,-168.81669677906558,-160.93925327461602,-168.59638199974586,-165.32029001258778,-174.91377618415942,-168.81684109455006,-168.81518703443896,-168.81655221513387,-168.80735228301882
463.0743935410452,14.375991457705897,-168.8475519023466,-160.97010896362787,-168.62762321825443,-165.36681723689003,-174.99201116441472,-168.8476366450165,-168.84727013917941,-168.84799123122437,-168.8292135106967
465.17450416934923,14.215484116286891,-168.87831990320387,-161.00087752463025,-168.6587755586321,-165.41330919304806,-175.07049040400318,-168.87822788871617,-168.8784054480459,-168.87828281301867,-168.8889422716599
467.27461479765327,14.055724827541173,-168.90900097603497,-161.03155915208617,-168.68983922445955,-165.4597671520577,-175.14922073291183,-168.90885756656644,-168.91028709854135,-168.9090619555762,-168.90243051178646
469.3747254259573,13.896706226234079,-168.93959531921524,-161.06215404443535,-168.7208144232909,-165.50619241381727,-175.22820917102564,-168.93960127793733,-168.94176251854375,-168.9401073673801,-168.93125792160245
471.47483605426135,13.738421033212067,-168.97010313494636,-161.09266240394334,-168.75170136650127,-165.55258630774406,-175.30746293478768,-168.97028309312992,-168.96952798825848,-168.96974427297707,-168.97678023842613
473.5749466825655,13.580862054351817,-169.00052462910986,-161.12308443655454,-168.7825002691376,-165.5989501934312,-175.38698944419085,-169.0006322484706,-168.99831147550205,-169.0002211395963,-168.99851709425707
475.67505731086953,13.424022179519671,-169.03086001112388,-161.15342035174945,-168.8132113497744,-165.6452854613457,-175.466796330121,-169.03070822009937,-169.0318850618852,-169.03139340860952,-169.03085305363473
477.77516793917357,13.267894381541218,-169.06110949380462,-161.18367036240554,-168.84383483037277,-165.69159353356986,-175.54689144207038,-169.06092738147152,-169.0622661611933,-169.0615824417789,-169.06417225439566
479.8752785674776,13.112471715181305,-169.09127329323084,-161.21383468466234,-168.8743709361437,-165.73787586458764,-175.62728285624274,-169.09132127167055,-169.08876970893996,-169.09138779246064,-169.0974887308086
481.97538919578164,12.957747316134316,-169.12135162861262,-161.2439135377898,-168.90481989541516,-165.7841339421185,-175.70797888407284,-169.1215156730595,-169.1212175025674,-169.12138921268863,-169.12747611884726
484.0754998240858,12.803714400024962,-169.15134472216346,-161.27390714406067,-168.9351819395027,-165.8303692880005,-175.78898808118458,-169.15138294967957,-169.15461016264044,-169.1518868226838,-169.14604496625375
486.17561045238983,12.650366261419316,-169.18125279897592,-161.30381572862603,-168.96545730258356,-165.8765834591253,-175.87031925681373,-169.18116902502146,-169.18053956278297,-169.18134883818834,-169.17955735000044
488.27572108069387,12.497696272846436,-169.21107608690102,-161.33363951939447,-168.99564622157465,-165.92277804842766,-175.95198148372276,-169.21107287618955,-169.20828009061793,-169.21093481664695,-169.20612221299814
490.3758317089979,12.345697883830336,-169.24081481643043,-161.3633787469148,-169.02574893601354,-165.96895468593164,-176.03398410863815,-169.2408179114727,-169.24203634898663,-169.2408620706163,-169.24254377043445
492.47594233730194,12.194364619932367,-169.2704692205825,-161.3930336442616,-169.05576568794302,-166.0151150398571,-176.11633676324143,-169.27037738007658,-169.2723220696716,-169.27062880689076,-169.27727587337762
494.5760529656061,12.04369008180416,-169.30003953479098,-161.42260444692428,-169.08569672179877,-166.06126081778933,-176.199049375749,-169.30007178431165,-169.29837622306107,-169.30022837886486,-169.30018194181827
496.67616359391013,11.893667944250856,-169.32952599679723,-161.452091392699,-169.11554228430026,-166.10739376791452,-176.2821321831171,-169.32966512698835,-169.328707726779,-169.32966448144768,-169.3216108550865
498.77627422221417,11.74429195530483,-169.3589288465451,-161.48149472158406,-169.14530262434468,-166.15351568032617,-176.36559574391163,-169.35892506483552,-169.36131345508187,-169.35889201825293,-169.35560920254235
500.8763848505183,11.59555593530977,-169.38824832607918,-161.51081467567735,-169.17497799290373,-166.1996283884045,-176.4494509518859,-169.3880893553528,-169.387006006021,-169.38839913904812,-169.38594433134318
502.97649547882236,11.447453776015017,-169.4174846794454,-161.54005149907778,-169.20456864292365,-166.2457337702745,-176.5337090503116,-169.41749541142798,-169.41555751419727,-169.41742901346112,-169.41916164088815
505.0766061071264,11.299979439680518,-169.44663815259491,-161.5692054377887,-169.23407482922772,-166.2918337503459,-176.6183816471131,-169.44673056555007,-169.45045064516734,-169.44708630830323,-169.44258918583373
507.17671673543043,11.153126958191613,-169.47570899329025,-161.59827673962425,-169.26349680842176,-166.33793030094057,-176.70348073085785,-169.4757098688624,-169.47402273359356,-169.47556523784158,-169.49080303129284
509.27682736373447,11.00689043218454,-169.50469745101458,-161.62726565411842,-169.2928348388023,-166.3840254440122,-176.789018687661,-169.50472349471187,-169.50192247955613,-169.5051167582139,-169.50717033007743
511.3769379920385,10.861264030181793,-169.53360377688313,-161.65617243243673,-169.32208918026726,-166.43012125296377,-176.87500831906613,-169.53345431240382,-169.53853045461108,-169.5332862473073,-169.5381697846551
513.4770486203425,10.716241987737773,-169.56242822355736,-161.6849973272903,-169.35126009422913,-166.47621985456874,-176.96146286096916,-169.56250845188674,-169.55970820315255,-169.56238894231447,-169.55912729982427
515.5771592486466,10.571818606594528,-169.59117104516156,-161.7137405928524,-169.38034784353104,-166.5223234310025,-177.0483960036588,-169.5912629035175,-169.58988052396606,-169.59078848239372,-169.5930612779074
517.6772698769506,10.427988253847547,-169.6198324972018,-161.74240248467748,-169.40935269236476,-166.5684342219906,-177.13582191305161,-169.61974112841625,-169.62331103920346,-169.61947415420588,-169.61487347805988
519.7773805052549,10.284745361121432,-169.6484128364872,-161.77098325962245,-169.43827490619125,-166.61455452708185,-177.22375525320732,-169.6483883673991,-169.64535830926246,-169.6481349116331,-169.65753138117788
521.8774911335589,10.142084423755644,-169.6769123210534,-161.79948317577015,-169.46711475166364,-166.66068670805356,-177.3122112102173,-169.6769271688596,-169.6786691027866,-169.67653955731737,-169.67283372164658
523.977601761863,10.000000000000014,-169.7053312100884,-161.82790249235512,-169.49587249655224,-166.7068331914581,-177.40120551756607,-169.70545758950448,-169.7042331660394,-169.70492260558342,-169.70434931764441


==> elevation.dat <==
,Elevation
-523.978,10
-343.844,25
-166.949,50
0.0,90
166.949,50
343.844,25
523.978,10


==> gain.dat <==
Time,Elevation,isotropic IRS,planar IRS,tilt IRS,tilt IRS no LOS,random,random tilt,specular,specular tilt
-523.977601761863,10.000000000000014,7.877428717733267,0.20945871353615075,2.9984980186303005,-7.6958743074776805,9.016780310844297e-05,-0.0017101292732775164,0.0004086045048268261,0.0009818924399382922
-521.8774911335589,10.142084423755644,7.8774291452832585,0.2097975693897638,3.016225612999847,-7.6352988891638915,-7.732690656325758e-05,0.0013677493042223432,0.00037276373589634204,0.004078599408217087
-519.7773805052549,10.284745361121432,7.877429576864756,0.21013793029595718,3.0338583094053604,-7.575342416720105,7.196510154017233e-06,-0.0004976665330502783,0.00027792485434474656,-0.00911854468623119
-517.6772698769507,10.427988253847532,7.877430012524314,0.21047980483703554,3.0513982752111986,-7.515989415849816,7.192556657287241e-05,-0.00035481236349710343,0.000358343000698369,0.004959019263708342
-515.5771592486467,10.571818606594528,7.87743045230917,0.21082320163051804,3.0688476141590684,-7.45722495849725,-0.00010042141249755332,0.0009527613062232376,0.0003825627682090271,-0.0018902327607577263
-513.4770486203427,10.716241987737773,7.877430896267072,0.21116812932822882,3.086208368988622,-7.399034637411802,9.325716848707089e-05,-0.0013250819766028599,3.928124320395909e-05,0.003300923729511851
-511.3769379920386,10.861264030181793,7.877431344446393,0.2115145966158707,3.1034825239193538,-7.341404542183,-0.00010001157065175903,0.0012327486057870374,0.0003175295746871143,-0.0045660077707054825
-509.2768273637345,11.00689043218454,7.877431796896161,0.2118626122122862,3.1206720070023835,-7.284321236646434,8.622540423175451e-05,-0.0003763518078585548,-0.0004193071991664965,-0.002472879110797521
-507.1767167354305,11.153126958191613,7.877432253666001,0.21221218486849125,3.137778692349684,-7.227771737567593,1.8283140946095955e-05,-0.0003658330047073832,0.0001437554503809224,-0.015094038148760092
-505.0766061071264,11.299979439680518,7.877432714806162,0.21256332336719197,3.1548044022490274,-7.171743494518182,-0.00012277864544785189,-0.0003224423090273376,-0.00044815570825562645,0.004048966761899919
-502.97649547882236,11.447453776015017,7.877433180367632,0.2129160365217615,3.171750909170896,-7.116224370866178,5.0128227258028346e-05,0.0013111609119391687,5.566598429140868e-05,-0.001676961446776204
-500.8763848505183,11.59555593530977,7.8774336504018265,0.2132703331754442,3.188619937674673,-7.061202625806715,0.00012717064177536486,0.0003535571794941461,-0.00015081296845664838,0.0023039947361667146
-498.7762742222142,11.74429195530483,7.877434124961042,0.21362622220041771,3.205413166218932,-7.006666897366529,-0.00015802579088131097,-0.0034339480669700606,3.6828291570145666e-05,0.0033196440038807395
-496.6761635939102,11.893667944250856,7.87743460409817,0.2139837124969688,3.222132228882714,-6.952606186319883,3.174522203153174e-05,0.0025341731637240628,-0.00013848465061983006,0.0079151417115213
-494.5760529656061,12.04369008180416,7.877435087866701,0.21434281299221425,3.238778717001651,-6.89900984095803,9.842894024814086e-05,0.002097308104652029,-0.00018884407398900294,-0.0001424070245548137
-492.47594233730206,12.194364619932367,7.877435576320892,0.21470353263947572,3.2553541807253907,-6.845867542658937,-0.00019246720788146376,-0.003360737358747201,-0.00015958630828549758,-0.006806652769625998
-490.375831708998,12.345697883830336,7.877436069515625,0.215065880416887,3.271860130498794,-6.793169292207722,0.00014814758384318338,0.00030213180625082714,-4.725418506268397e-05,-0.0017289538368743251
-488.2757210806939,12.497696272846436,7.87743656750655,0.21542986532634245,3.288298038473357,-6.740905396821745,9.424960813930738e-05,0.0010232114513257784,0.00014127025468724241,0.004953873890144678
-486.1756104523899,12.650366261419316,7.877437070349885,0.21579549639236006,3.3046693398506193,-6.689066457837811,-0.00022438725071083354,-0.00044482061213102497,-9.603921228062973e-05,0.0016954489763065794
-484.0754998240858,12.803714400024962,7.877437578102786,0.21616278266074573,3.3209754341629605,-6.637643359021126,4.7526860669222515e-05,0.0009585727042917824,-0.0005421005201924345,0.005299755912830051
-481.97538919578176,12.957747316134304,7.87743809082275,0.2165317331974279,3.337217686494114,-6.586627255460229,0.00010897925776021111,-0.0005234098864832504,-3.758407501663896e-05,-0.00612449029077311
-479.8752785674777,13.112471715181293,7.877438608568497,0.21690235708715022,3.3533974286432056,-6.536009563011902,-1.9604344913659588e-05,-0.0006346465887929753,-0.00011449922968154169,-0.0062154375797547345
-477.7751679391736,13.267894381541218,7.877439131399086,0.21727466343185142,3.3695159602347644,-6.485781948265753,1.725821505260683e-06,0.0007015767313305332,-0.00047294797434460634,-0.0030627605923427836
-475.6750573108696,13.424022179519659,7.877439659374431,0.2176486613494717,3.3855745497781697,-6.435936318997136,-0.00010650222577623936,-0.0010478269157374598,-0.0005333974850714185,6.957376911032043e-06
-473.5749466825655,13.580862054351817,7.877440192555326,0.21802435997224734,3.4015744356786684,-6.386464815080984,-7.715357062920702e-05,-0.00025468972191333705,0.0003034895135556326,0.0020075348498949097
-471.47483605426146,13.738421033212052,7.87744073100302,0.21840176844509074,3.4175168272022916,-6.337359799841323,0.00014609165140200275,0.002227513059466446,0.00035886196783962987,-0.00667710343114436
-469.3747254259574,13.896706226234079,7.877441274779898,0.21878089592431138,3.433402905397969,-6.288613851810396,0.00012199652732647337,-0.00023363920095675894,-0.0005120481639551144,0.00833739772252784
-467.2746147976533,14.055724827541173,7.8774418239488,0.2191617515754274,3.4492338239772664,-6.240219756876854,-4.5655992948923085e-05,-0.0020640178283315436,-6.097954150163787e-05,0.006570464249591623
-465.1745041693493,14.215484116286891,7.877442378573619,0.21954434457177285,3.465010710155809,-6.192170500799307,-6.405636901263279e-05,0.0012033521099397149,3.709018594122426e-05,-0.010622368240547075
-463.0743935410452,14.375991457705897,7.87744293871873,0.21992868409216726,3.4807346654565663,-6.144459262068125,-3.4415367736073676e-05,0.0019675407914405696,-0.00043932887788855624,0.018338391649592722
-460.97428291274116,14.537254304174834,7.877443504449531,0.22031477931972177,3.4964067664778042,-6.097079405093837,-3.1795078882623784e-05,-0.0019106879407218003,0.00014456393128625677,0.009344496238441025
-458.8741722844371,14.699280196283446,7.877444075832187,0.22070263943913915,3.51202806562722,-6.05002447370714,1.9101286682143837e-05,-0.002754142830440287,-1.2040391254686256e-05,0.0012932505331946231
-456.77406165613303,14.862076763915516,7.877444652933633,0.22109227363503692,3.5275995918233605,-6.003288184952851,6.136050566851736e-05,0.0007036419540895622,1.7108623353578878e-05,0.005753605504224879
-454.673951027829,15.025651727339751,7.877445235821625,0.22148369108961674,3.543122351166403,-5.956864423162784,2.480447747643666e-05,0.002164201625731721,0.00025570146556219697,-0.013853649060564521
-452.5738403995249,15.190012898310385,7.877445824564688,0.22187690098047597,3.5585973275796334,-5.910747234293012,1.4269371973796297e-05,0.000412555160608008,0.0005694514342451384,-0.006835281125830761
-450.47372977122086,15.355168181177437,7.8774464192323705,0.2222719124783623,3.5740254834223606,-5.8649308205121145,9.852029364765258e-05,-0.0002714392379630226,-0.00011562023442479585,0.010162608529725503
-448.3736191429168,15.521125574006328,7.877447019894731,0.22266873474458748,3.589407760076199,-5.81940953502766,0.0001269957916463227,0.001014487747710291,-0.00038476263875963923,-0.0007426498362406164
-446.27350851461273,15.687893169707051,7.877447626623081,0.22306737692872503,3.604745078505715,-5.774177877138982,-3.402403930863329e-05,0.0013480746801235455,-0.0005620302711122349,-0.00034254679653145104
-444.1733978863087,15.85547915717223,7.877448239489212,0.2234678481658534,3.6200383397941494,-5.729230487504651,-0.0002387698301618002,-4.717406233112342e-05,-0.0004855497908806683,0.009740750161654432
-442.0732872580046,16.023891822424407,7.877448858565998,0.22387015757394124,3.6352884256558298,-5.684562143614642,-0.00024029073534848067,-0.0010040382383920132,-1.1127818481782015e-05,0.005695027416209086
-439.97317662970056,16.193139549771846,7.8774494839271085,0.2242743142508914,3.650496198925765,-5.640167755456844,-4.544737674905264e-05,-0.000454853678093059,0.00012450103420746927,0.009048814332970778
-437.8730660013965,16.363230822973012,7.877450115647008,0.2246803272720399,3.6656625040277504,-5.596042361368518,0.0001025561120400198,0.00016578681643864002,7.635094118541019e-05,0.0003551786282400826
-435.77295537309243,16.53417422640942,7.87745075380127,0.22508820568671695,3.6807881674215253,-5.552181124064049,6.439582224970763e-05,-0.0005662193480873157,-3.74393370634607e-05,-0.0013285562097848924
-433.6728447447884,16.70597844626634,7.877451398466064,0.22549795851537624,3.6958739980300948,-5.508579326830358,-4.468432254611798e-05,-0.002200290183481002,-5.5498734724324095e-05,-0.002773695446222746
-431.5727341164843,16.87865227172142,7.877452049718613,0.22590959474629813,3.7109207876475807,-5.465232369882614,-5.6553702421524576e-05,-0.00331729952540627,0.0006997992992410218,0.002698869650657798
-429.47262348818026,17.05220459614071,7.8774527076370475,0.22632312333237792,3.7259293113290255,-5.422135766872088,3.499114239957635e-05,-0.0031871941792758207,-0.00015018697260416047,0.011591981167640597
-427.3725128598762,17.226644418281868,7.877453372300323,0.22673855318728897,3.7409003277618638,-5.379285141539896,0.0001118936754949118,-0.0021342559212484957,8.702459410869778e-05,0.002326021684496027
-425.27240223157213,17.40198084350415,7.877454043788305,0.22715589318246998,3.755834579620796,-5.336676224509489,9.804212911035393e-05,-0.000816362751976385,1.8830421879556525e-05,-0.0043627728734634275
-423.1722916032681,17.578223084984774,7.877454722181824,0.22757515214300383,3.770732793905921,-5.294304850211773,2.1044751917997928e-05,0.0003794103770644597,0.0001415223757419426,-0.005039502465365331
-421.072180974964,17.755380464941528,7.8774554075625645,0.22799633884392279,3.7855956822648693,-5.252166953937035,-5.783488032307105e-05,0.0013492424762659994,1.6839642825061674e-05,-0.005841634389156525
-418.97207034665996,17.93346241586067,7.877456100013177,0.2284194620060589,3.8004239412995844,-5.210258569008232,-0.00011550924128300721,0.002053747311862253,8.479272500494517e-05,-0.002844020928222335
-416.8719597183559,18.11247848173041,7.877456799617249,0.22884453029243446,3.8152182528585,-5.168575824069762,-0.0001617903924966413,0.0024510695666606352,-7.05017939139907e-05,0.002797255086846917
-414.77184909005183,18.292438319278688,7.8774575064591374,0.22927155230328822,3.829979284313822,-5.1271149404876155,-0.00019529258923967063,0.002568385634617698,-0.0003242901521787189,0.0003588801072851311
-412.6717384617478,18.47335169921546,7.877458220624334,0.2297005365723237,3.8447076888257072,-5.08587222985517,-0.00018957828203269855,0.002506788154306605,0.00024896965007314975,0.014344120036867025
-410.5716278334437,18.655228507478473,7.877458942199183,0.23013149156182067,3.8594041055919206,-5.044844091601078,-0.00012540921284198703,0.0023095922026925564,6.141387319757996e-05,0.004919533772465456
-408.47151720513966,18.838078746482207,7.877459671270884,0.2305644256580024,3.8740691600853836,-5.004027010694529,-2.732475033440096e-05,0.0018434248482890325,-9.138921882367868e-06,0.001759178174495446
-406.3714065768356,19.021912536369317,7.877460407927657,0.23099934716617554,3.888703464278649,-4.963417555443527,4.641247369363555e-05,0.0008995982622934662,9.948332035492058e-06,0.004289896224776157
-404.27129594853153,19.206740116263877,7.877461152258604,0.2314362643058132,3.903307616855784,-4.923012375383649,6.343809590703131e-05,-0.0004688055435053684,0.00035013535142525143,0.010144262844193008
-402.1711853202275,19.392571845525683,7.877461904353822,0.23187518520506956,3.9178822034128586,-4.882808199251656,5.9094982475471625e-05,-0.0016872570022314903,0.0005292471221025608,-0.0040444280347173844
-400.0710746919234,19.579418205005403,7.877462664304375,0.23231611789580597,3.932427796646465,-4.842801833042898,8.820678183951713e-05,-0.0019146993668073264,-1.9101887886563418e-05,0.008173440872468518
-397.97096406361936,19.767289798299018,7.8774634322020916,0.23275907030770782,3.9469449565307,-4.802990158147139,0.0001315065890707956,-0.0008127575224818884,6.717664831512593e-06,0.00732261338526996
-395.8708534353153,19.956197353001333,7.877464208139884,0.23320405026271374,3.9614342304836327,-4.76337012956111,0.0001053793349967691,0.000941125085830663,8.753779070502787e-07,-0.005093349951323489
-393.7707428070113,20.146151721957697,7.877464992211543,0.2336510654691324,3.9758961535225694,-4.723938774174258,-8.507740119512164e-06,0.0021705030221141897,2.6189589618752507e-05,0.0004206615308248729
-391.6706321787072,20.337163884512623,7.877465784511827,0.23410012351538967,3.990331248408836,-4.684693189125426,-0.0001242652358257601,0.002175094874360184,-0.0006625094976868695,0.0021805752518275767
-389.5705215504031,20.52924494775494,7.877466585136318,0.23455123186380433,4.004740025782411,-4.645630540226762,-0.00017832140954965325,0.0008133097869915673,2.270239329504875e-05,-0.014039280278353772
-387.47041092209906,20.72240614775803,7.87746739418165,0.23500439784407945,4.019122984286383,-4.606748060453867,-0.00017029360125775383,-0.0017789604815448001,-0.00010318404764575462,-0.0149358403026838
-385.370300293795,20.916658850814382,7.8774682117453665,0.23545962864653802,4.033480610681579,-4.568043048498453,-8.575908219654593e-05,-0.004102521416200489,-5.595100390110019e-06,0.015287758638521609
-383.270189665491,21.11201455466335,7.877469037925778,0.23591693131510283,4.047813379951464,-4.529512867382493,2.3106232788450143e-05,-0.003064771535662203,-1.4904826883821443e-05,-7.554140154297784e-05
-381.1700790371869,21.308484889710705,7.877469872822246,0.2363763127403331,4.0621217553975555,-4.491154943130141,2.1651819764656466e-05,0.0015405359737599156,-0.0009448484661334078,4.0125876324736964e-05
-379.0699684088828,21.50608162023928,7.877470716534987,0.2368377796517791,4.07640618872577,-4.452966763497415,-4.119634573385156e-05,0.004246219318332578,-2.8142665314589976e-05,-0.006100760142913941
-376.96985778057876,21.704816645608936,7.877471569165124,0.23730133861059244,4.090667120123044,-4.41494587675561,-1.3670866763959566e-05,0.002006620425476058,-0.00010532170372812288,-0.014690570293311112
-374.8697471522747,21.904702001444818,7.877472430814578,0.23776699600128381,4.104904978325578,-4.377089890528424,5.321140409364489e-05,-0.00010017237744364138,1.0317535554804635e-05,0.00558271037476743
-372.7696365239707,22.105749860812526,7.877473301586292,0.23823475802407756,4.119120180677783,-4.339396470679787,2.73348742325652e-05,0.00032930812886888816,3.280366604485607e-05,-0.01327601539361467
-370.6695258956666,22.30797253537855,7.877474181583864,0.23870463068601566,4.133313133182469,-4.301863340251515,-0.00018612318262967165,-0.000547139864465862,-0.00034334949370418144,-0.00044806711946421274
-368.5694152673625,22.511382476554534,7.877475070911942,0.23917661979288596,4.14748423054283,-4.2644882784485105,-0.00027346410107043084,-0.0007863612249252583,-1.8081088484223073e-05,-0.001720263357242402
-366.46930463905846,22.715992276623936,7.877475969675913,0.23965073093975775,4.161633856195152,-4.227269119670865,7.30576617229417e-05,0.0011282792424651689,-2.2194080600002053e-06,0.0044719428439350395
-364.3691940107544,22.92181466984911,7.877476877981934,0.24012696950205736,4.1757623823337155,-4.190203752590833,3.483474142740306e-05,-0.0005764488393822376,2.94188717475663e-05,0.0035401909255767805
-362.2690833824504,23.12886253355727,7.8774777959370965,0.240605340626189,4.189870169927218,-4.15329011927318,-0.0002650749780741535,-0.003088052346299719,0.00011357632357089642,0.013321598016574399
-360.1689727541463,23.33714888920347,7.877478723649119,0.24108584921950182,4.203957568726594,-4.116526214338563,7.156994072943235e-05,-0.0006626855171987245,0.000489917429547404,0.0034943528532664914
-358.0688621258422,23.54668690340853,7.877479661226573,0.24156849994054141,4.218024917265041,-4.079910084167352,0.0001729909803884766,0.0033358003087755606,-3.076365334209186e-05,0.0029186234571056957
-355.96875149753816,23.757489888970156,7.877480608778825,0.2420532971883631,4.232072542849721,-4.043439826144123,-1.6361798060415822e-05,0.0017989530061583991,1.691551787530443e-05,0.0007284242383036599
-353.8686408692341,23.969571305844955,7.877481566415838,0.24254024509212968,4.246100761545307,-4.007113587940609,7.016729085762563e-05,-0.0030435900455927367,1.909428189605933e-05,0.00456144836428507
-351.7685302409301,24.182944762099204,7.877482534248344,0.24302934749991323,4.260109878149706,-3.9709295668366735,4.384616980246392e-05,0.0018479314048249762,0.0010619059774796824,-0.008371153459506786
-349.668419612626,24.397624014826093,7.87748351238767,0.24352060796746855,4.274100186161547,-3.9348860090781557,-0.0001027060842204719,-0.00018834996126315673,7.609793726714997e-06,-0.016201805209021813
-347.5683089843219,24.613622971027052,7.877484500945997,0.24401402974666553,4.288071967740194,-3.8989812092705165,0.00012214299067636603,-0.0042224961942451955,8.546118749563902e-06,-0.002354601199499484
-345.46819835601787,24.83095568845474,7.877485500035846,0.2445096157731541,4.302025493657169,-3.863213509807707,1.898823654755688e-05,0.004675464026661302,-8.991646970457623e-05,-0.0006543990036220748
-343.3680877277138,25.049636376414885,7.877486509770506,0.24500736865437034,4.31596102324022,-3.8275813003349413,-0.000168447013010109,-0.0013470545892459995,6.564106627138244e-07,0.008483895847518852
-341.2679770994098,25.269679396524545,7.87748753026375,0.24550729065660448,4.329878804309516,-3.7920830172447495,-6.195595491931272e-05,0.001330389318241032,-1.1603513627278517e-05,0.00037995021142478436
-339.1678664711057,25.49109926342369,7.877488561629804,0.24600938369184178,4.343779073105452,-3.7567171432059467,7.341884756328909e-05,-0.00018637844698332628,-1.5271922109150182e-06,0.0008099449641747469
-337.0677558428016,25.713910645437412,7.877489603983491,0.2465136493045179,4.357662054209584,-3.7214822067239766,0.00018674054800271733,-0.00464605801550988,-0.00010494890182144445,0.011566251928257998
-334.96764521449757,25.938128365185314,7.877490657440006,0.24702008865753555,4.37152796045666,-3.686376781732463,-0.0002323266951975711,0.005437931866453027,-4.8979575524299435e-06,-0.004625446175367642
-332.8675345861935,26.163767400135573,7.877491722114911,0.2475287025179398,4.385376992839838,-3.6513994872153717,9.014416190211705e-05,-0.0009966896389528301,9.568125335590594e-06,-0.010827726765484158
-330.7674239578895,26.390842883099335,7.877492798124138,0.24803949124236624,4.399209340407225,-3.6165489868587883,5.5939241917712934e-05,-0.002598005381742041,-4.559589794439489e-05,0.003236950315482545
-328.6673133295854,26.619370102663037,7.877493885584016,0.2485524547619491,4.413025180151436,-3.5818239887315713,-5.296638508411888e-05,0.0030874559387541467,-5.68470221651296e-05,0.0016282096518693834
-326.5672027012813,26.84936450355426,7.877494984610905,0.24906759256671762,4.426824676890391,-3.547223244995365,-8.287449927024682e-05,-0.0018996699357671787,3.305142479348433e-05,0.0017942327737330288
-324.46709207297727,27.080841686937866,7.877496095321533,0.24958490368973685,4.440607983141348,-3.5127455516416717,0.00016608305034537807,0.0008903414828864697,1.2095562482272726e-05,-0.014416554703586826
-322.36698144467323,27.313817410638105,7.877497217832712,0.25010438669087875,4.454375238986302,-3.478389748257058,-0.0001775202001681464,-0.0004986066748529083,0.0011495515679200707,0.0015647924680877168
-320.2668708163692,27.54830758928312,7.877498352261341,0.2506260396398545,4.4681265719297585,-3.4441547178152234,0.00018626353678996566,-0.0006816330989067865,1.1758854697063725e-05,-0.003297584086766392
-318.1667601880651,27.784328294367324,7.877499498724291,0.2511498600987636,4.481862096748728,-3.410039386495299,-0.00016653522553156108,0.003044296903368604,3.648857617122303e-05,-0.012100344309374123
-316.066649559761,28.02189575422713,7.877500657338487,0.25167584510484176,4.495581915335038,-3.376042723526268,0.0001179315393642355,-0.004433999860310678,1.0476159360450765e-05,-0.008474521993719009
-313.96653893145697,28.26102635392613,7.8775018282205735,0.2522039911517595,4.5092861165292675,-3.342163741057334,-9.536727267800416e-05,0.003248423131765321,0.0010678908641637008,0.005983010016677781
-311.86642830315293,28.501736635044438,7.877503011487107,0.2527342941710913,4.522974775947233,-3.308401494052646,9.948605270437838e-05,-0.0002774968912433451,-4.81848444451316e-05,0.004293724034937441
-309.7663176748489,28.744043295367465,7.8775042072544466,0.25326674951335804,4.536647955798401,-3.2747550802114915,-8.76478359543853e-05,-0.0025497466783974687,-3.283091490402512e-05,-0.013102841284791111
-307.6662070465448,28.987963188469365,7.8775054156384385,0.25380135192790476,4.550305704696029,-3.2412236399123344,5.1214050529324595e-05,0.003644784455474337,-2.253334741908475e-06,0.010296036636475492
-305.5660964182407,29.233513323185473,7.877506636754532,0.25433809554300524,4.563948057460209,-3.2078063561809245,-2.8737887276975016e-05,-0.0020512010288769034,-2.183048735560078e-06,-0.0016266243658833446
-303.46598578993667,29.480710862968802,7.877507870717835,0.25487697384505736,4.5775750349120585,-3.174502454682056,6.690441966838989e-05,-0.0012142255772005228,8.689709636655607e-05,0.021227144636128514
-301.36587516163263,29.72957312512447,7.877509117642546,0.2554179796572953,4.591186643660251,-3.141311203734176,-0.0001350550640779602,0.0032173607922061365,-4.390904086903902e-05,-0.0038984532593246968
-299.2657645333286,29.98011757991702,7.877510377642324,0.25596110511793313,4.604782875879806,-3.1082319143471295,0.00011413767063572777,-0.0020232869752589977,-2.840548998506165e-05,0.006541094504768807
-297.1656539050245,30.232361849543484,7.877511650830058,0.25650634165819497,4.618363709082871,-3.075263940282184,1.2919510083975183e-06,0.00024155171988127222,3.090913597247891e-05,-0.00588601964756208
-295.0655432767204,30.486323706967323,7.87751293731759,0.25705367997895223,4.631929105880744,-3.0424066781342844,-3.9757295070330656e-05,-0.0020275806456027112,5.42303263841859e-05,3.4477348123118645e-05
-292.96543264841637,30.74202107460586,7.877514237215735,0.2576031100275884,4.645479013738935,-3.0096595674360174,-1.9919303241522357e-05,0.006126964199239637,-2.4223408189527618e-05,0.011590129748753952
-290.86532202011233,30.999472022865,7.877515550634314,0.2581546209740395,4.659013364723791,-2.9770220907827536,-1.0729471085824116e-05,-0.006654783326609959,-0.00014902594008958658,0.004633352316147921
-288.7652113918083,31.258694768514292,7.877516877681671,0.25870820118586835,4.672532075240667,-2.9444937739795876,0.00016344389689493255,0.003285476473763538,-1.726823705894276e-05,-0.009380563676330667
-286.6651007635042,31.519707672895485,7.8775182184649,0.25926383820376486,4.686035045765152,-2.9120741862082298,-0.00020032768327382655,-0.0015036870962319426,0.00017799159110154505,-0.005598654019621563
-284.5649901352001,31.78252923995707,7.877519573089472,0.25982151871508563,4.699522160565266,-2.8797629402147322,-7.300539886045954e-05,0.0011648505121115704,-2.3663085045200205e-05,0.01773040973708362
-282.46487950689607,32.04717811410745,7.87752094165927,0.26038122852824586,4.712993287416396,-2.8475596925172226,0.0002771926816649284,0.0010371452764843525,-2.6582712166600686e-05,0.010892337740585845
-280.36476887859203,32.313673077879066,7.8775223242763275,0.2609429525452356,4.726448277308066,-2.815464143633619,-0.00015140818368308828,-0.0017527472865310756,5.433590217762685e-05,0.02594182326686223
-278.264658250288,32.5820330493955,7.877523721040575,0.26150667473442013,4.739886964142698,-2.7834760383282457,0.000107915008868531,0.0013374282193581166,-3.0857630292757676e-05,-0.00863128496902732
-276.1645476219839,32.852277079633424,7.8775251320501525,0.26207237810248785,4.7533091644272645,-2.7515951658778306,-4.4995363168709446e-07,-0.004693655492474136,2.1549838322698633e-05,-0.005433917438381286
-274.0644369936798,33.12442434947099,7.877526557400671,0.2626400446657726,4.766714676956042,-2.719821360356036,1.0546354928919754e-05,0.003966934325603688,0.00023554981623874482,0.0151761543901614
-271.96432636537577,33.39849416651405,7.877527997185268,0.26320965542061003,4.780103282486294,-2.688154500936548,-6.870977125572608e-05,0.004890646254580133,1.5572449569845048e-06,0.022352945824763992
-269.86421573707173,33.67450596169144,7.877529451494581,0.2637811903138072,4.793474743406733,-2.6565945122135872,-9.231429248757195e-05,-0.005048960884693088,0.00017883863228007613,0.011269698640802517
-267.76410510876764,33.95247928561025,7.877530920416433,0.2643546282121747,4.806828803397508,-2.6251413645402693,-1.5637131582479924e-05,-0.0018908993000650298,1.2566350164888718e-05,-0.018294054158729978
-265.6639944804636,34.23243380466149,7.877532404035634,0.26492994687117744,4.820165187083489,-2.5937950743841327,0.00018581711736942452,-0.0014994191133723689,3.718765097460164e-05,-0.007960036784879776
-263.56388385215956,34.51438929686728,7.877533902433697,0.2655071229033297,4.833483599679681,-2.5625557046990366,-0.00014010422444243886,-0.0007022550306601261,4.046529474521776e-05,-0.010927340543759101
-261.46377322385547,34.798365647459036,7.877535415688897,0.26608613174599327,4.846783726630036,-2.5314233653134295,-5.9532611544454994e-05,0.002730119983567647,2.591962129372405e-05,-0.01272997270734777
-259.36366259555143,35.08438284417733,7.877536943875754,0.26666694762823795,4.860065233238487,-2.5003982133344778,7.311574691470923e-05,0.007430199571842877,-0.0001284149883815644,-0.009107827033545846
-257.26355196724734,35.37246097228293,7.877538487065067,0.26724954353764474,4.873327764293691,-2.4694804535671437,6.898745544958729e-05,-0.002141784191479701,1.5387688279133727e-06,0.015667087585342188
-255.1634413389433,35.662620209268724,7.877540045323599,0.2678338911861715,4.886570943686763,-2.4386703389482136,0.00016316926274839716,-0.0035602869999706854,-3.6942595500022435e-05,0.007642445955127641
-253.06333071063926,35.95488081926173,7.87754161871365,0.26841996097527954,4.899794374022321,-2.40796817099465,-6.443342593343004e-05,0.0026615998595502788,-2.5132581981779367e-05,0.0071277662291322486
-250.96322008233517,36.249263147104934,7.877543207293257,0.26900772196117373,4.912997636223707,-2.377374300265018,0.0002334375572559111,0.001618156956482153,-9.13930500701099e-05,-0.009209774650003055
-248.86310945403113,36.54578761210712,7.877544811115456,0.269597141818565,4.926180289131338,-2.3468891268346965,-0.00022326508860714966,-0.0010442004856372478,4.2142244183196453e-07,0.0004909115277200726
-246.76299882572704,36.84447470145057,7.8775464302282785,0.2701881868047167,4.939341869095955,-2.3165131007827995,-0.00017820908172438976,0.0028545162041098138,-1.7530035677282285e-05,-0.022428405836706133
-244.662888197423,37.1453449632443,7.877548064674528,0.27078082172252493,4.952481889566116,-2.2862467226911463,3.923961844520818e-05,-0.005837379324276526,-5.885784872816657e-06,-0.011758858790216209
-242.56277756911896,37.44841899921206,7.877549714491437,0.2713750098831724,4.965599840669881,-2.2560905441543184,0.00010136081291989285,0.0021162060390054194,1.5809273719469275e-05,0.007755963280999367
-240.46266694081487,37.75371745700312,7.8775513797100984,0.2719707130682991,4.978695188792358,-2.2260451682998053,-5.574753751602657e-05,0.006539525421857206,-5.0562423382416455e-05,-0.010823459867992824
-238.36255631251083,38.061261022114046,7.877553060355865,0.27256789149188876,4.9917673761482035,-2.196111250317614,0.00012566921211032422,-0.006837364902594345,-5.383009079196199e-05,-0.01558078386960915
-236.26244568420674,38.371070409409946,7.877554756447267,0.27316650376127427,5.004815820349819,-2.166289497998946,-8.60224122618547e-05,-0.0009693783355260166,0.0012902931998723943,0.0063490685196825325
-234.1623350559027,38.68316635423267,7.8775564679962145,0.27376650683822845,5.017839913972267,-2.136580672282065,-0.00019731864583150127,0.0021216285774983135,1.2768224820547402e-05,-0.004268920151844213
-232.06222442759866,38.99756960308438,7.877558195007509,0.2743678559993441,5.030839024114073,-2.1069855878056387,-0.000205936459650502,0.002661443299501798,0.0007278170387792215,0.009002731534764052
-229.96211379929457,39.314300903874205,7.8775599374784235,0.2749705047960447,5.043812491955833,-2.077505113467822,-0.00012750643216463686,0.00255814095581286,1.9856560527387046e-05,-0.017051591024880963
-227.86200317099053,39.63338099571569,7.877561695398583,0.27557440501448127,5.05675963231613,-2.0481401729899176,-0.00012924044239071009,0.0021652597167189924,0.00033127165241353396,-0.0010170586132289827
-225.76189254268644,39.954830598263285,7.877563468749429,0.2761795066350601,5.0696797332053904,-2.018891745484524,-0.00022758496211849888,0.0014093044163132618,3.3205436295702384e-05,-0.015042686707886332
-223.6617819143824,40.27867040057528,7.877565257503932,0.2767857577915436,5.082572055379046,-1.989760866025847,-3.132251660531438e-05,-0.004830430046240508,2.8681855752665797e-05,-0.0019100214260845405
-221.56167128607837,40.60492104949173,7.877567061626166,0.2773931047300948,5.095435831889233,-1.9607486262219709,8.06902027079559e-05,-0.0011522350969812578,-9.021507207762625e-05,0.008215908245091441
-219.46156065777427,40.933603137514645,7.8775688810711415,0.2780014917682081,5.108270267637408,-1.9318561747870433,-3.990382853658048e-05,0.001028222621897612,2.1355854585181078e-05,-0.0039473250453170294
-217.36145002947023,41.26473719017941,7.87757071578406,0.27861086125341217,5.121074538926706,-1.9030847181128365,4.0546636853378004e-05,0.00016337915781150514,0.0006652888693849945,-0.011086525849378859
-215.26133940116614,41.59834365290509,7.877572565700291,0.2792211535219735,5.133847793016486,-1.874435520837693,0.00019708131597440115,-0.0012191865754687115,4.278160801618469e-05,0.011966696873003002
-213.1612287728621,41.93444287731249,7.8775744307447155,0.27983230685748595,5.146589147678554,-1.8459099064118618,0.00011083639410003343,-0.0023744274292312184,-0.00027484091214091677,-0.01619170546612736
-211.06111814455807,42.273055106998754,7.877576310831472,0.2804442574496875,5.159297690756688,-1.817509257657207,3.9475515023923435e-05,0.00011123011628910717,0.0008983961977833133,-0.034403217265349895
-208.96100751625397,42.6142004627573,7.877578205863472,0.2810569393533626,5.171972479729703,-1.7892350173205216,-0.00011331165799788323,-0.002470222519093568,2.3214104118096657e-05,0.004008526402003554
-206.86089688794993,42.95789892723278,7.877580115731803,0.28167028444704556,5.184612541279705,-1.761088688617889,-0.00012757241307781442,-0.003134816988278999,0.0006606564136859561,-0.00795980275410102
-204.76078625964584,43.304170329000755,7.877582040315815,0.2822842223928319,5.197216870865901,-1.733071835768925,-6.4437409207585e-05,0.001058766081058593,2.11251290807013e-05,0.011762452448039085
-202.6606756313418,43.653034326062084,7.877583979482068,0.2828986805954514,5.209784432304957,-1.7051860845191413,-3.025286417823736e-06,-0.00022776125868517738,0.00012029311815808796,0.020170640379973293
-200.56056500303777,44.00451038874343,7.877585933084191,0.28351358416264816,5.222314157359392,-1.6774331226483241,-7.710565711249728e-06,-0.0034226423397001327,-1.3472035305994723e-05,-0.00900588621587417
-198.46045437473367,44.35861778199444,7.877587900962453,0.2841288558654753,5.234804945334901,-1.6498147004627697,-0.0002141291347470542,-0.0025753686263954023,-2.256666169841992e-05,-0.004984251427998743
-196.36034374642963,44.715375547073904,7.877589882943255,0.284744416099727,5.247255662687792,-1.6223326312700692,-6.466121504900002e-05,-0.00024874071718272717,-8.067144563028705e-06,0.0021350765616148237
-194.26023311812554,45.07480248261788,7.8775918788387,0.2853601828473131,5.259665142643257,-1.5949887918336287,0.0001644500539157434,0.001954905820980457,-1.2343215473720193e-05,-0.001499187295877391
-192.1601224898215,45.43691712508256,7.877593888445915,0.2859760716392543,5.272032184826969,-1.5677851228050201,0.0003274901202132696,0.002247937867650762,9.357598571568815e-07,0.009261415957439567
-190.06001186151747,45.801737728556574,7.8775959115468766,0.28659199551862,5.284355554909752,-1.5407236291319464,-3.634542213148961e-05,0.0007252099442212057,-9.28559031194709e-05,0.023653052435747668
-187.95990123321337,46.16928224393812,7.877597947907788,0.2872078650055414,5.296633984268283,-1.5138063804393482,-0.0001141961705286576,0.0008428364197925475,-0.0005984126718487914,0.006579608386687141
-185.85979060490934,46.53956829747247,7.877599997278651,0.28782358806245156,5.308866169661854,-1.4870355113809808,0.00014545132421517337,-0.0010487125337590442,-0.0007316464690916291,-0.01290144770803181
-183.75967997660524,46.912613168647944,7.877602059392643,0.28843907006074687,5.321050772927549,-1.4604132219598682,8.242015366022315e-05,-0.001902904249192261,-0.0007912685268252062,0.0035751307657392317
-181.6595693483012,47.2884337674483,7.8776041339658605,0.28905421374932416,5.333186420695341,-1.4339417778136294,0.00022402857302949997,0.002516505277583292,6.64506146677013e-05,0.0011618843735163864
-179.55945871999717,47.66704661096158,7.877606220696691,0.2896689192238,5.345271704124087,-1.4076235104631678,0.0002400935732111975,0.004512008038574322,-0.0002518913949529633,0.006411253485936186
-177.45934809169307,48.048467799346405,7.87760831926542,0.29028308389789004,5.357305178660738,-1.3814608175215426,-0.0002431376842650934,0.002574873451919757,0.00015434759421850686,-0.005358750499709686
-175.35923746338904,48.432712991158255,7.8776104293336005,0.29089660247640836,5.369285363824218,-1.355456162859923,-0.00027681367905074694,0.0013004725512928417,1.7327130763078458e-05,0.00796535554556499
-173.25912683508494,48.81979737804019,7.877612550543773,0.2915093669300859,5.381210743015458,-1.3296120767282673,-0.00010609773406144996,0.0035245636060778907,0.00038404625340149323,0.02978101523422083
-171.1590162067809,49.20973565878336,7.8776146825188675,0.29212126647237824,5.393079763355956,-1.3039311558273425,-0.0001988540742559053,0.0018746332864054693,4.872268121403067e-05,0.006454427887661041
-169.05890557847687,49.60254201276514,7.87761682486186,0.2927321875387463,5.404890835556245,-1.27841606332899,-1.0380695101730453e-05,-0.0026468954332017347,7.61004457672243e-07,0.008638903688336086
-166.95879495017277,49.99823007277435,7.87761897715518,0.29334201376804003,5.416642333816071,-1.253069528842019,1.1623694405216156e-05,-0.004367469357390519,2.688703904141221e-05,0.012342627974163634
-164.85868432186874,50.39681289723451,7.877621138960393,0.2939506259863549,5.428332595758889,-1.2278943483199498,8.995756653007447e-05,-0.003092268546424748,1.3615204181860463e-05,-0.011422604312656404
-162.75857369356464,50.798302941839275,7.877623309817636,0.2945579021938727,5.439959922401755,-1.2028933839077638,-1.875459258826595e-05,-0.0005683589411376033,-1.4104146828231023e-05,0.011688434695685146
-160.6584630652606,51.202712030615,7.877625489245332,0.29516371755408954,5.4515225781635195,-1.1780695637243639,-0.0001371562920269298,-0.0013062463953303904,-2.410847346823175e-05,0.00777818611484804
-158.55835243695657,51.61005132642871,7.877627676739735,0.2957679443867107,5.463018790912514,-1.153425881577192,0.00018920328076887927,-0.000501314205592962,0.000620979401560362,-0.010100574276805219
-156.45824180865247,52.020331300961665,7.877629871774445,0.29637045216304614,5.474446752056593,-1.1289653966057926,0.00021224459109703275,-0.002282139566773367,0.0010728378756539314,-0.010685149265555083
-154.35813118034844,52.43356170417116,7.877632073800271,0.29697110750527145,5.485804616676944,-1.1046912328510814,6.430970455539864e-05,-0.002553750115538378,-0.00011102181980504611,-0.0063598609465600475
-152.25802055204434,52.84975153326631,7.8776342822445145,0.2975697741889576,5.497090503708137,-1.0806065787470231,-0.00019202216350322487,0.00036134200354354107,-0.0009639930156595256,-0.014264851405272339
-150.1579099237403,53.26890900122519,7.877636496511002,0.29816631314974984,5.508302496166976,-1.056714686530313,-1.180911769438353e-05,0.0003431005007996646,0.0006434936910579836,-0.01657421900154077
-148.05779929543627,53.69104150488499,7.8776387159796855,0.29876058249354287,5.519438641431151,-1.0330188715662985,-0.0001065172715755125,0.0017319942990354775,-0.0004081390618466685,0.0012802621225773692
-145.95768866713217,54.116155592638215,7.877640940006074,0.29935243751089047,5.53049695157074,-1.0095225115864537,4.16159396081639e-05,-0.0025798245569035316,0.0006944547548641822,-0.0012598350676285008
-143.85757803882814,54.54425693177159,7.8776431679214625,0.29994173069607655,5.5414754037350065,-0.9862290458343068,6.381246745945646e-05,9.324622732265198e-05,-0.0004852651239275474,0.0045196846391775125
-141.75746741052404,54.975350275488175,7.877645399032275,0.3005283117699662,5.552371940594924,-0.9631419741170646,0.00010726760788770662,-0.0004513016801865888,-9.693409438682465e-05,0.006536971497467903
-139.65735678222,55.40943942965418,7.87764763262021,0.3011120277084842,5.563184470845897,-0.9402648557588122,0.00017114632848347355,0.000902992356031973,-0.00033153721196299557,-0.008064129961155686
-137.55724615391597,55.846527219317736,7.8776498679418125,0.30169272277507275,5.573910869770799,-0.9176013084526176,8.817006516892434e-06,-0.0040924416915117945,0.0003085527201278637,0.015194857857864008
-135.45713552561187,56.28661545504788,7.877652104228559,0.30227023855889,5.584548979866213,-0.8951550070082419,0.00010343631061004999,0.003692872977865136,5.4436036293736834e-05,-0.023163924860682528
-133.35702489730784,56.729704899146746,7.877654340686661,0.30284441401767026,5.595096611533876,-0.8729296819924741,0.00034809713267236475,0.002081712824491433,-5.606020920367882e-06,-0.024837281322874105
-131.25691426900374,57.175795231790445,7.8776565764971735,0.3034150855265523,5.605551543839113,-0.850929118258648,0.00020454253112234255,0.0010732847627537012,1.8198721960516195e-05,-0.014203018181802918
-129.1568036406997,57.624885017158036,7.877658810815859,0.30398208693213746,5.615911525337822,-0.8291571533633828,3.2315582501496465e-05,-0.004139015511469779,-2.7412397287207568e-05,-0.0017704289941491425
-127.05669301239567,58.07697166961089,7.877661042773269,0.3045452496122323,5.626174274974375,-0.8076176758674194,-1.579573063281714e-05,0.003909406498394219,3.3848713485440385e-06,-0.001488147159818709
-124.95658238409158,58.532051419988036,7.877663271474944,0.30510440254195714,5.636337483051932,-0.7863146235173133,7.683086491283575e-05,-0.0011851632528703249,1.242616710328548e-05,-0.0016962536945754891
-122.85647175578754,58.990119282087065,7.877665496001583,0.3056593723654544,5.646398812276061,-0.7652519813073297,6.59593819705151e-05,-0.003602605257697178,-3.95569801696638e-05,-0.00030471526972064567
-120.7563611274835,59.45116901940259,7.877667715409046,0.3062099834738774,5.656355898874324,-0.744433779417875,-8.824958393915949e-05,-0.00039351175587398757,-4.4194945701292454e-05,0.008593564951468124
-118.65625049917941,59.91519311219817,7.877669928729006,0.3067560580901727,5.666206353792234,-0.7238640910289007,-0.000194195355049942,-0.005266613306758927,-2.134269786324694e-05,0.003152908917542163
-116.55613987087537,60.38218272499004,7.877672134968918,0.30729741635963137,5.675947763966889,-0.7035470300075986,-7.41271510378283e-05,0.004306548619439354,0.0005783284940719113,-0.0073819857361741015
-114.45602924257128,60.852127674525185,7.877674333112623,0.3078338764474893,5.6855776936797895,-0.6834867484672884,0.00011787883246938691,-0.0009816525245582852,-0.0002598866871039718,0.01508119971114752
-112.35591861426724,61.32501639833783,7.877676522120765,0.30836525464303577,5.695093685989377,-0.6636874341979251,-7.080722554064778e-06,-0.004320689428567448,0.0007218462134517267,-0.003245099570193588
-110.2558079859632,61.800835923972244,7.877678700931341,0.30889136547057205,5.704493264243837,-0.6441533079663486,-0.00013202148784330348,-0.005707532141144611,-0.0007012713267613435,0.0019046439541057225
-108.15569735765911,62.27957183896234,7.877680868460288,0.3094120218071623,5.713773933674986,-0.6248886206864768,-2.4726107284323007e-05,0.009507140118017787,-0.00045210114254246037,0.00032765334708528826
-106.05558672935507,62.761208261660144,7.877683023602032,0.3099270350068082,5.722933183072826,-0.6058976504587008,0.0003028724444220643,-0.0016488755647401376,0.0004907551933683862,0.015929144474853274
-103.95547610105098,63.245727813009,7.877685165230474,0.31043621503260965,5.731968486542513,-0.5871846994791099,-1.0832536133875692e-05,-0.00558626536110296,0.00013202149688140707,-0.004935508217755569
-101.85536547274694,63.733111589357634,7.877687292199624,0.3109393705943546,5.740877305340945,-0.5687540908191124,0.00010168943404664788,-0.0007501922326866861,-0.0006807431310846823,-0.009658603304700364
-99.7552548444429,64.22333913641462,7.877689403344448,0.31143630929423693,5.749657089794852,-0.5506101650761082,-0.0002886585872943215,0.002346234760892685,-0.00037655159644600644,0.01845331941157724
-97.65514421613881,64.7163884244429,7.8776914974820045,0.3119268377790547,5.758305281298817,-0.5327572768969446,-0.00013865414260294529,-0.0007007312819666822,-0.0002822162041127285,0.014922067223295699
-95.55503358783477,65.21223582479644,7.877693573412358,0.31241076189866135,5.766819314391739,-0.5151997913762045,-2.8130611099186353e-05,0.0002328677996388251,-0.00037484107679119916,-0.0007430408182074189
-93.45492295953068,65.71085608790118,7.877695629919714,0.3128878868720335,5.775196618911451,-0.4979420803308301,-0.00013475328927370356,-0.0015004672534359997,-0.0005504793709860678,0.00042061619166133823
-91.35481233122664,66.21222232278298,7.87769766577361,0.3133580174593078,5.783434622225286,-0.48098851845531954,0.0001613319702755689,0.005623432288359709,0.0006227673499950015,-0.000281667052291823
-89.2547017029226,66.71630597824594,7.877699679730256,0.313820958140667,5.79153075153522,-0.4643434793587744,-1.8907827666225785e-05,0.00430478288166114,-0.0004964217589815689,0.0053204871480545535
-87.15459107461851,67.22307682580352,7.8777016705337815,0.31427651330128015,5.7994824362545785,-0.4480113314898517,-0.00026938305646240224,0.0018522372130007625,-0.00011583572987206026,-0.004839740252293723
-85.05448044631447,67.73250294446481,7.8777036369176585,0.3147244874225805,5.80728711045515,-0.4319964339520652,-9.303845865815674e-05,-0.0005716809360478692,7.459688907829332e-05,0.020810088295831974
-82.95436981801038,68.24455070747715,7.877705577606207,0.31516468527937036,5.81494221538054,-0.4163031322151767,0.00017613351516843068,-0.001672366438242534,-3.655002674918251e-05,0.0008747590611335454
-80.85425918970634,68.75918477112349,7.8777074913163005,0.315596912142837,5.822445202023744,-0.4009357537277367,0.00012518807943706634,-0.0008912659507984699,3.374829751123798e-05,-0.03353764978123763
-78.7541485614023,69.27636806567322,7.877709376758787,0.3160209739884863,5.829793533764587,-0.38589860343680016,-0.0001823366775397517,0.00740975153686918,-3.470271835226413e-05,-0.01578255404825768
-76.65403793309821,69.79606178858012,7.877711232640365,0.3164366777097882,5.836984689063712,-0.3711959592213532,-8.735011164162643e-06,0.0005288847613940106,-1.5700310029842512e-06,-0.005341656331012246
-74.55392730479417,70.31822540001951,7.877713057665261,0.31684383133625715,5.844016164209165,-0.3568320672454206,0.00019507179885636106,0.0022036280818440446,-1.3495788465434089e-05,-0.0036625087225559128
-72.45381667649008,70.84281662085299,7.8777148505371315,0.3172422442559082,5.850885476110278,-0.3428111372399485,-0.00017319561780482218,0.005925424645596422,4.2104486794869445e-06,-0.001782508894308421
-70.35370604818604,71.369791433104,7.877716609960885,0.3176317274419773,5.857590165135093,-0.3291373377197431,0.00012478461849241285,0.0011361716157978208,6.8574380804875545e-06,-0.00979378204948489
-68.253595419882,71.89910408302477,7.877718334644783,0.3180120936832225,5.864127797985333,-0.315814791145101,7.849694114270278e-05,-0.012088214403888742,5.3818397162785914e-05,0.01541844918398283
-66.15348479157791,72.43070708682743,7.877720023302288,0.3183831578169247,5.870495970604026,-0.30284756903677135,1.0960574911678123e-05,0.005075058834336232,2.9800075395769454e-05,-0.0020804620689034437
-64.05337416327387,72.96455123914896,7.8777216746542535,0.31874473696569794,5.876692311109963,-0.29023968705305947,-0.00014964198351208324,0.004302241728169065,1.58776641114855e-05,0.003481628286721161
-61.95326353496978,73.50058562431167,7.877723287430996,0.31909665077486693,5.882714482752249,-0.2779951000403287,-0.00019206512652658603,-0.0003939057194202178,4.4283152334401166e-05,0.016890417655588408
-59.85315290666574,74.03875763043487,7.877724860374315,0.3194387216531993,5.888560186880113,-0.26611769706562427,0.00018641533472418814,0.002201723303585368,3.6993024878029246e-05,-0.02805110727194915
-57.753042278361704,74.57901296644629,7.877726392239879,0.3197707750135521,5.894227165919801,-0.25461129644332914,-1.62677653463561e-05,-0.0032640730593129774,-0.00032662211867773294,0.007674392535506058
-55.65293165005761,75.12129568203335,7.877727881799274,0.3200926395145416,5.899713206352459,-0.24347964076673634,-9.10155994233719e-05,-0.0011104149965035504,-0.0006991887266281083,-0.0021561170601103186
-53.55282102175357,75.66554819056753,7.87772932784236,0.3204041473022414,5.9050161416866445,-0.23272639195519673,3.003930507361474e-05,-0.006043229126305505,-0.00046684918541473053,-0.0068549571088851735
-51.45271039344948,76.21171129502487,7.8777307291794045,0.32070513425105673,5.910133855416461,-0.22235512632965992,7.148857093852712e-06,-0.0036457891981456214,0.0007259407047968125,-0.012672311803498815
-49.35259976514544,76.75972421691816,7.877732084643185,0.3209954402030917,5.915064283959794,-0.2123693297282614,4.6880042162911195e-05,-0.002184250495361084,-0.0002913453121209386,0.007195336663528451
-47.252489136841405,77.30952462824624,7.877733393091688,0.321274909206295,5.919805419567922,-0.20277239267326763,8.14687107890677e-05,-0.0012735524963431999,-0.0008447320456355101,0.019732666427358936
-45.15237850853731,77.86104868645577,7.877734653409874,0.3215433897492801,5.924355313198987,-0.1935676056035618,0.00020161101622306887,-0.0039536784339873066,-0.000624849357933499,0.012823610578010403
-43.05226788023327,78.41423107240176,7.877735864512232,0.32180073499324635,5.928712077348052,-0.18475815418332786,0.0001509016311160849,0.007490887070616736,-0.0002667333419026363,0.0012059645763145
-40.95215725192918,78.96900503128295,7.877737025344771,0.32204680300006316,5.93287388882527,-0.1763471147010307,0.0003334947283804013,0.00981067213768938,3.988537412169535e-05,-0.0034450134647272534
-38.85204662362514,79.5253024165163,7.877738134887295,0.32228145695535204,5.936838991474929,-0.16833744957003205,-1.7334038773242355e-05,-0.005984321655802205,-0.0008915145601804397,-0.012806187210657072
-36.751935995321105,80.0830537365064,7.8777391921555875,0.3225045653870495,5.940605698826886,-0.16073200294459866,4.366950523149171e-05,-0.0001595618338967597,-0.0003369495216531959,0.005083664946397448
-34.65182536701701,80.64218820425337,7.877740196203348,0.32271600237729103,5.944172396673309,-0.15353349646284187,9.964732149114752e-05,-0.00015423310745177332,0.00017613385497838863,-0.005232431265028481
-32.551714738712974,81.20263378973256,7.8777411461244355,0.3229156477681272,5.94753754556254,-0.1467445251292645,-6.61191539848005e-05,-0.0006407119175833031,-0.00013580698276882686,0.0069822676850890275
-30.45160411040888,81.7643172749705,7.877742041054631,0.3231033873597653,5.950699683202458,-0.14036755334964823,1.613366197261712e-05,-0.0019374525263913256,1.4125330949354975e-05,-0.008134530033657938
-28.351493482104843,82.32716431172702,7.877742880173713,0.3232791131014494,5.953657426766711,-0.13440491112842778,-4.5671379524492295e-05,0.005219423685048241,-0.0001595205891646856,-0.004213102883795727
-26.251382853800806,82.8910994816883,7.877743662707246,0.32344272327298995,5.956409475095313,-0.1288587904424503,0.0002745814093714216,0.0029259904525247293,-0.0003306726949858785,0.0004890754314601509
-24.15127222549671,83.45604635906155,7.8777443879282885,0.3235941226579939,5.95895461078382,-0.12373124180012951,0.0002054958542885288,-0.0022382540459204847,0.0006947137357542488,-0.0035937507461483165
-22.051161597192674,84.02192757545276,7.877745055158982,0.32373322270674976,5.961291702153687,-0.1190241709981592,4.1198719031854125e-05,0.0033392240386262984,-0.00043076673586028846,-0.004681933814453032
-19.95105096888858,84.58866488690354,7.877745663772345,0.3238599416896193,5.963419705097891,-0.1147393360847957,-5.181686572086619e-05,-0.006938480838101668,0.00036956610907168397,-0.01463747117480807
-17.850940340584543,85.15617924294568,7.8777462131935465,0.32397420483883366,5.9653376647949585,-0.11087834454076528,0.00010907478562671713,0.0014135247886883917,0.00026209883560568414,-0.015530751881840388
-15.750829712280506,85.72439085753447,7.877746702901163,0.3240759444795174,5.967044717286768,-0.10744265068549907,-4.934517312449316e-05,0.0020790736333538007,9.241925758374236e-05,-0.01587783549277333
-13.650719083976412,86.29321928170289,7.877747132428681,0.3241651001491732,5.968540090914189,-0.10443355331776161,0.00024257301015495614,-0.002091816328402274,-9.328686152798582e-05,0.010939201863749304
-11.550608455672318,86.86258347777962,7.87774750136532,0.32424161870420676,5.969823107605663,-0.10185219359857456,-0.00012645966262425645,-0.004230725042958738,6.664039523229803e-05,-0.007594457660815124
-9.450497827368281,87.43240189500216,7.877747809357146,0.32430545441499703,5.9708931840148125,-0.09969955318288726,0.00010266058106367382,0.00016368914774034238,5.301759148323981e-05,-0.006799751438848034
-7.350387199064244,88.00259254635247,7.877748056108004,0.32435656904729626,5.971749832502894,-0.09797645260638888,-3.7593672772118225e-05,-0.0025640022231527837,4.6337413721175835e-05,-0.00013206638905671753
-5.250276570760207,88.57307308643605,7.877748241380033,0.3243949319308399,5.9723926619625445,-0.09668354993272033,0.0003082647240546521,3.163493988722621e-05,1.2868863677795161e-05,0.012685809782595925
-3.1501659424561694,89.143760890221,7.877748364994289,0.3244205200143142,5.972821378480376,-0.09582133966640072,-0.00042859657241933746,0.0007438345070340802,-1.574366007162098e-05,0.005898118543001374
-1.0500553141520186,89.71457313245403,7.877748426831346,0.324433317907193,5.973035785836117,-0.09539015193314526,-1.0203186405988163e-05,0.0019489498528457716,-1.1131869371183711e-05,-0.005773179502853054
0.0,90.0,7.877748434562392,0.32443491782441924,5.973062589057861,-0.09533624959325948,-0.00021601025747486347,0.004612566545347363,-0.0006725211605669301,0.01759603007965893
1.0500553141520186,89.71457313245403,7.877748426831346,0.324433317907193,5.973035785836117,-0.09539015193314526,-0.00027177438292369516,0.00019882513467450735,-1.1131869371183711e-05,-0.005773179502853054
3.1501659424560557,89.143760890221,7.877748364994289,0.3244205200143142,5.972821378480376,-0.09582133966640072,0.00029280334646841766,0.0009808473031114318,-1.5743659787403885e-05,0.0058981185155460025
5.250276570760093,88.57307308643605,7.877748241380033,0.3243949319308399,5.9723926619625445,-0.09668354993272033,7.468102748475758e-05,-0.0001808568680417011,1.286886424622935e-05,0.01268580976721978
7.35038719906413,88.00259254635247,7.877748056108004,0.32435656904729626,5.971749832502894,-0.09797645260638888,-0.0002518337929870995,-0.001174850607156941,4.6337413664332416e-05,-0.00013206640488760968
9.450497827368281,87.43240189500216,7.877747809357146,0.32430545441499703,5.9708931840148125,-0.09969955318288726,1.5514003166572365e-06,-0.006354817376944766,5.301759151166152e-05,-0.006799751438876456
11.550608455672318,86.86258347777962,7.87774750136532,0.32424161870420676,5.969823107605663,-0.10185219359857456,0.0001300476835410791,-0.001102985718432592,6.664039517545461e-05,-0.007594457660388798
13.650719083976355,86.29321928170297,7.877747132428681,0.3241651001491732,5.968540090914189,-0.10443355331776161,-6.966759693227687e-05,-0.0007937386434946347,-9.328686167009437e-05,0.010939201853233271
15.750829712280392,85.72439085753447,7.877746702901163,0.3240759444795174,5.967044717286768,-0.10744265068549907,-0.00015303963431279044,-0.002372828351269618,9.241925783953775e-05,-0.01587783548995958
17.85094034058443,85.15617924294568,7.8777462131935465,0.32397420483883366,5.9653376647949585,-0.11087834454076528,-0.0001475463271276567,-0.000995430274656428,0.000262098835719371,-0.01553075186376418
19.95105096888858,84.58866488690354,7.877745663772345,0.3238599416896193,5.963419705097891,-0.1147393360847957,0.0001600608784144697,0.0008516779921308171,0.0003695661091001057,-0.014637471173443828
22.051161597192618,84.02192757545289,7.877745055158982,0.32373322270674976,5.961291702153687,-0.1190241709981592,8.482596948056198e-05,-0.0008866876630122533,-0.0004307667329896958,-0.004681933805926519
24.151272225496655,83.45604635906155,7.8777443879282885,0.3235941226579939,5.95895461078382,-0.12373124180012951,-0.00011221491703850006,0.0037000105760398583,0.0006947137357826705,-0.0035937507903440746
26.251382853800692,82.89109948168837,7.877743662707246,0.32344272327298995,5.956409475095313,-0.12885879044239346,0.00044083269051498064,0.003819005874845516,-0.0003306726950143002,0.0004890754925384044
28.35149348210473,82.32716431172702,7.877742880173713,0.3232791131014494,5.953657426766711,-0.13440491112842778,4.567636042906997e-05,0.0038604034008926646,-0.00015952058984680662,-0.004213102918981804
30.45160411040888,81.7643172749705,7.877742041054631,0.3231033873597653,5.950699683202458,-0.14036755334964823,4.2208658413755984e-05,0.0013729186412660965,1.4125330892511556e-05,-0.008134530032123166
32.55171473871292,81.20263378973256,7.8777411461244355,0.3229156477681272,5.94753754556254,-0.1467445251292645,-7.659253341785188e-05,-0.002138560960133873,-0.00013580698359305643,0.006982267682047905
34.651825367016954,80.64218820425337,7.877740196203348,0.32271600237729103,5.944172396673309,-0.15353349646284187,0.0002461841595504666,-0.003567989120085713,0.00017613385514891888,-0.0052324312620442015
36.75193599532099,80.08305373650646,7.8777391921555875,0.3225045653870495,5.940605698826886,-0.16073200294459866,4.929846639356583e-05,-0.000438687974366303,-0.0003369495242395715,0.005083665201397025
38.85204662362503,79.52530241651633,7.877738134887295,0.32228145695535204,5.936838991474929,-0.16833744957003205,-0.00019615246520743312,-0.0015051618174481973,-0.0008915145623120679,-0.01280618720562643
40.95215725192918,78.96900503128295,7.877737025344771,0.32204680300006316,5.93287388882527,-0.1763471147010307,-0.00011910604385434453,-0.003504586197664139,3.9885374263803897e-05,-0.0034450134639598673
43.05226788023322,78.41423107240176,7.877735864512232,0.32180073499324635,5.928712077348052,-0.18475815418332786,-0.0001632562733107079,0.002326864200796308,-0.00026673334176052776,0.001205964582283059
45.152378508537254,77.86104868645577,7.877734653409874,0.3215433897492801,5.924355313198987,-0.1935676056035618,4.075847695617085e-05,0.0035471912750324464,-0.0006248493584450898,0.012823610604812075
47.25248913684129,77.30952462824631,7.877733393091688,0.321274909206295,5.919805419567922,-0.20277239267326763,-8.064884994496424e-05,-6.409000397411546e-05,-0.0008447320473692344,0.01973266640530369
49.35259976514533,76.75972421691824,7.877732084643185,0.3209954402030917,5.915064283959794,-0.21236932972823297,9.428191137317299e-05,0.004822773757155119,-0.0002913453114388176,0.007195336657161988
51.45271039344948,76.21171129502487,7.8777307291794045,0.32070513425105673,5.910133855416461,-0.22235512632965992,-1.662983683559105e-05,0.003768623145788297,0.0007259407046831257,-0.012672311803811454
53.552821021753516,75.66554819056753,7.87772932784236,0.3204041473022414,5.9050161416866445,-0.23272639195519673,0.00031451530026060937,0.001968303841636043,-0.000466849185272622,-0.006854957168627607
55.65293165005755,75.12129568203338,7.877727881799274,0.3200926395145416,5.899713206352459,-0.24347964076673634,-0.00017287519364117543,0.0016810316392366076,-0.0006991887273102293,-0.0021561170410393515
57.75304227836159,74.57901296644633,7.877726392239879,0.3197707750135237,5.894227165919773,-0.25461129644335756,4.132177863880315e-05,0.0020673399151860394,-0.0003266221200703967,0.007674392537296626
59.85315290666563,74.03875763043493,7.877724860374315,0.3194387216531993,5.888560186880113,-0.26611769706562427,-8.078661153376743e-06,0.0069189145546033615,3.6993021410580695e-05,-0.0280511073911498
61.95326353496978,73.50058562431167,7.877723287430996,0.31909665077486693,5.882714482752249,-0.2779951000403287,-0.00011612413263151211,0.0027202074067247395,4.4283152334401166e-05,0.0168904176554463
64.05337416327382,72.96455123914897,7.8777216746542535,0.31874473696569794,5.876692311109963,-0.29023968705305947,0.00013825943221945636,-0.001074786762558233,1.5877660899832335e-05,0.0034816282305598634
66.15348479157785,72.43070708682748,7.877720023302288,0.31838315781698157,5.870495970604026,-0.30284756903677135,4.736002588856536e-05,0.0036322566407989143,2.9800073463093213e-05,-0.0020804620833985155
68.25359541988189,71.89910408302481,7.877718334644783,0.3180120936832225,5.864127797985333,-0.315814791145101,-1.1602750248584925e-05,0.002719143629633436,5.3818397674376683e-05,0.015418449151212599
70.35370604818593,71.36979143310403,7.877716609960885,0.3176317274419773,5.857590165135093,-0.3291373377197431,-1.8335327922613942e-07,0.00014907733819313762,6.857438336282939e-06,-0.009793781881711539
72.45381667649008,70.84281662085299,7.8777148505371315,0.3172422442559082,5.850885476110278,-0.3428111372399485,-0.0001294758397136775,0.004711358778394015,4.210448707908654e-06,-0.0017825088952179158
74.55392730479412,70.31822540001954,7.877713057665261,0.31684383133625715,5.844016164209165,-0.3568320672454206,0.00012963353259465293,-0.001935286945098369,-1.3495786248540753e-05,-0.003662508745321702
76.65403793309815,69.79606178858012,7.877711232640365,0.3164366777097882,5.836984689063712,-0.3711959592213532,0.0003100170538061775,-0.004813168092454134,-1.5700309745625418e-06,-0.005341656357046531
78.75414856140219,69.27636806567324,7.877709376758759,0.31602097398845785,5.829793533764558,-0.3858986034368286,0.00013870614876054788,0.005597212118772177,-3.470271710170891e-05,-0.015782554133323856
80.85425918970623,68.7591847711235,7.8777074913163005,0.315596912142837,5.822445202023744,-0.4009357537277367,1.6151435772826517e-05,0.0024924776662373915,3.374829830704584e-05,-0.033537649737354513
82.95436981801038,68.24455070747715,7.877705577606207,0.31516468527937036,5.81494221538054,-0.4163031322151767,-8.2639887921232e-05,-0.0017710619473234601,-3.6550026806025926e-05,0.0008747590610198586
85.05448044631441,67.73250294446483,7.8777036369176585,0.3147244874225805,5.80728711045515,-0.4319964339520652,0.00017608008039360357,-0.0026932764173750456,7.459688899302819e-05,0.020810088311975505
87.15459107461845,67.22307682580352,7.8777016705337815,0.31427651330128015,5.7994824362545785,-0.4480113314898517,-0.00010943500362259329,-0.0003434721049018208,-0.00011583572950257803,-0.00483974027170575
89.25470170292249,66.71630597824596,7.877699679730256,0.313820958140667,5.79153075153522,-0.4643434793587744,3.8648369127258775e-07,0.00029185475537474304,-0.0004964217588963038,0.00532048716362965
91.35481233122653,66.21222232278303,7.87769766577361,0.3133580174593078,5.783434622225286,-0.48098851845531954,0.00014663563973726923,-0.008732564658885167,0.0006227673534908718,-0.0002816676662860118
93.45492295953068,65.71085608790118,7.877695629919714,0.3128878868720335,5.775196618911451,-0.4979420803308301,6.414879376848148e-05,-0.005612575883247928,-0.0005504793709008027,0.00042061619109290405
95.55503358783471,65.21223582479644,7.877693573412358,0.31241076189866135,5.766819314391739,-0.5151997913762045,1.1196298657978332e-05,0.005819411794021789,-0.00037484107591012616,-0.0007430408188611182
97.65514421613875,64.7163884244429,7.8776914974820045,0.3119268377790547,5.758305281298817,-0.5327572768969446,-8.708779176913595e-05,-0.0032663644064712116,-0.00028221620422641536,0.014922067371912817
99.75525484444279,64.22333913641465,7.877689403344448,0.31143630929423693,5.749657089794852,-0.5506101650761082,0.00020204806429546807,-0.0057460863381493255,-0.00037655159562177687,0.01845331950897844
101.85536547274683,63.73311158935766,7.877687292199624,0.3109393705943546,5.740877305340945,-0.5687540908191693,4.4319335955833594e-05,0.0058623575819183316,-0.0006807431318520685,-0.00965860323546508
103.95547610105098,63.245727813009,7.877685165230474,0.31043621503260965,5.7319684865425415,-0.5871846994791099,0.0003953460768286732,-0.0033166298827325136,0.00013202149685298536,-0.004935508219205076
106.05558672935501,62.76120826166016,7.877683023602032,0.309927035006865,5.722933183072826,-0.6058976504587008,0.0001391138074495757,-0.0012564499547806918,0.0004907551932546994,0.015929144464735145
108.15569735765905,62.27957183896234,7.877680868460288,0.3094120218071623,5.713773933674986,-0.6248886206864768,-5.528492002326857e-05,0.004521714474606142,-0.0004521011399560848,0.00032765339230422796
110.25580798596309,61.80083592397228,7.877678700931341,0.30889136547057205,5.704493264243865,-0.6441533079663486,-9.515366940604508e-05,0.0008294697509541038,-0.0007012713266760784,0.001904644000518374
112.35591861426713,61.325016398337866,7.877676522120765,0.30836525464303577,5.695093685989377,-0.6636874341979251,3.445672544444278e-05,-0.006987139013432397,0.0007218462114337854,-0.0032450995676924776
114.45602924257128,60.852127674525185,7.877674333112623,0.3078338764474893,5.6855776936797895,-0.6834867484672884,-0.0001563932480053154,0.005182694350565953,-0.00025988668704712836,0.015081199707026371
116.55613987087531,60.382182724990045,7.877672134968918,0.30729741635963137,5.675947763966889,-0.7035470300075986,0.00026574584381933164,0.0011575669932426536,0.0005783284970561908,-0.007381985683707626
118.65625049917935,59.915193112198175,7.877669928729006,0.3067560580901727,5.666206353792234,-0.7238640910289007,8.6724932486959e-05,-0.004119734038795286,-2.1342698119042325e-05,0.003152908916689512
120.75636112748339,59.45116901940263,7.877667715409046,0.3062099834738774,5.656355898874324,-0.744433779417875,0.00012470776738382483,-0.005814397859722931,-4.419494538865365e-05,0.008593564884506577
122.85647175578742,58.99011928208709,7.877665496001583,0.3056593723654544,5.646398812276061,-0.7652519813073297,1.0976916314575647e-05,0.004635895849702365,-3.9556979089638844e-05,-0.00030471519045249806
124.95658238409158,58.532051419988036,7.877663271474944,0.30510440254195714,5.636337483051932,-0.7863146235173133,1.8336304918875612e-05,0.0017977377209206225,1.2426166989598642e-05,-0.0016962536939502115
127.05669301239561,58.07697166961091,7.877661042773269,0.3045452496122323,5.626174274974375,-0.8076176758674194,-0.00019816341398382065,0.003973003192641045,3.3848720590867742e-06,-0.001488147081090574
129.15680364069965,57.62488501715806,7.877658810815859,0.30398208693213746,5.615911525337822,-0.8291571533633828,3.0584801947952656e-05,-0.003342639124866764,-2.7412396832460217e-05,-0.0017704290038125237
131.2569142690037,57.17579523179045,7.8776565764971735,0.3034150855265523,5.605551543839113,-0.850929118258648,-8.657577447479525e-05,0.002809131426232625,1.8198721051021494e-05,-0.014203018164351988
133.35702489730772,56.72970489914676,7.877654340686661,0.30284441401767026,5.595096611533904,-0.8729296819924741,0.000214426182878924,-0.0005700155007843932,-5.60602154564549e-06,-0.024837281313523363
135.45713552561187,56.28661545504788,7.877652104228559,0.30227023855889,5.584548979866213,-0.8951550070082419,8.543789934378765e-05,-0.0016891740352207307,5.443603632215854e-05,-0.02316392485971619
137.5572461539159,55.846527219317736,7.8776498679418125,0.30169272277507275,5.573910869770799,-0.9176013084526176,-7.476309318121821e-05,0.0023423053868611987,0.00030855271987206834,0.015194857864486266
139.65735678221995,55.40943942965418,7.87764763262021,0.3011120277084842,5.563184470845897,-0.9402648557588122,-0.00030598359393252395,0.0023687775190808225,-0.0003315372116787785,-0.008064129973092804
141.757467410524,54.97535027548819,7.877645399032275,0.3005283117699946,5.552371940594924,-0.9631419741170646,-0.00021324356271179568,-0.0025364897746555926,-9.693409583633184e-05,0.006536971347827603
143.85757803882802,54.544256931771606,7.8776431679214625,0.29994173069607655,5.5414754037350065,-0.9862290458343068,-0.00012860848144669035,0.0076851536143180965,-0.0004852651249223072,0.004519684723561568
145.95768866713217,54.116155592638215,7.877640940006074,0.29935243751089047,5.53049695157074,-1.0095225115864537,0.00015523682066032052,-0.00043839021907388087,0.0006944547547504953,-0.0012598350731991559
148.0577992954362,53.69104150488501,7.8776387159796855,0.29876058249354287,5.519438641431151,-1.0330188715662985,-9.111268951755847e-06,-0.003526974922010595,-0.0004081390609371738,0.0012802620458671754
150.15790992374025,53.2689090012252,7.877636496511002,0.29816631314974984,5.508302496166976,-1.056714686530313,-1.6563341063147163e-05,-0.0007184977077940857,0.0006434936904611277,-0.016574219030616177
152.2580205520443,52.84975153326632,7.877634282244486,0.29756977418892916,5.497090503708108,-1.0806065787470516,0.00010023730806096864,-0.0006970207517724702,-0.0009639930179901057,-0.014264851842142434
154.35813118034832,52.43356170417121,7.877632073800271,0.29697110750527145,5.485804616676944,-1.1046912328510814,0.00012792694698759988,0.0029705453226540612,-0.0001110218179860567,-0.006359860232180381
156.45824180865247,52.020331300961665,7.877629871774445,0.29637045216304614,5.474446752056593,-1.1289653966057926,4.26235732220448e-05,0.001853165934306844,0.0010728378758244617,-0.010685149272433137
158.5583524369565,51.61005132642873,7.877627676739735,0.29576794438676757,5.463018790912514,-1.153425881577192,-7.730618548862367e-05,0.0022931514068318393,0.0006209794012477232,-0.010100574296529885
160.65846306526055,51.20271203061502,7.877625489245332,0.29516371755408954,5.4515225781635195,-1.1780695637243639,4.152555416681025e-05,0.0038354797090107695,-2.4108471706085766e-05,0.007778186151654154
162.75857369356459,50.798302941839275,7.877623309817636,0.2945579021938727,5.439959922401755,-1.2028933839077638,-3.4953696598449824e-05,-0.00040854620178265577,-1.4104145776627774e-05,0.011688434843620144
164.85868432186862,50.39681289723453,7.877621138960393,0.29395062598638333,5.428332595758889,-1.2278943483199498,0.00015189840863172321,0.002321325205201674,1.3615203755534822e-05,-0.011422604015365323
166.95879495017277,49.99823007277435,7.87761897715518,0.29334201376804003,5.416642333816071,-1.253069528842019,0.0002803667728983328,0.000714851853416576,2.6887039155099046e-05,0.012342627976664744
169.0589055784768,49.60254201276516,7.87761682486186,0.2927321875387463,5.404890835556245,-1.27841606332899,2.591525657180682e-06,0.0014041236206878693,7.610027523696772e-07,0.008638903708998669
171.15901620678085,49.209735658783366,7.8776146825188675,0.29212126647237824,5.393079763355956,-1.3039311558273425,0.00022383412530757596,-0.00339303856475226,4.872268138456093e-05,0.006454427863189949
173.25912683508488,48.81979737804021,7.877612550543773,0.2915093669300859,5.381210743015458,-1.3296120767282673,0.00018389613660474424,-0.0031434355889246035,0.0003840462536857103,0.029781014994995303
175.35923746338892,48.43271299115829,7.8776104293336005,0.29089660247640836,5.369285363824218,-1.355456162859923,0.00010728156172490344,0.0008035207128784805,1.7327131445199484e-05,0.007965355851268896
177.45934809169307,48.048467799346405,7.87760831926542,0.29028308389789004,5.357305178660738,-1.3814608175215426,-0.00010727332079341068,-0.0015997304988673022,0.00015434759424692857,-0.005358750494224296
179.5594587199971,47.6670466109616,7.877606220696691,0.2896689192238,5.345271704124087,-1.4076235104631678,-1.7723838141137094e-05,0.0009895870364289294,-0.00025189139142867134,0.0064112528534110425
181.65956934830115,47.288433767448325,7.8776041339658605,0.28905421374932416,5.333186420695341,-1.4339417778136294,8.281096486939532e-05,0.0009675527163608422,6.64506155487743e-05,0.001161884537793867
183.75967997660518,46.91261316864796,7.877602059392643,0.28843907006074687,5.321050772927549,-1.4604132219598682,6.951660427034767e-05,-0.0011673207662283858,-0.0007912685284452436,0.0035751308336386955
185.85979060490922,46.539568297472485,7.877599997278651,0.28782358806245156,5.308866169661854,-1.4870355113809808,8.078606458639115e-05,0.0021244783208089757,-0.000731646468324243,-0.012901447576865621
187.95990123321337,46.16928224393812,7.877597947907788,0.2872078650055414,5.296633984268283,-1.5138063804393482,0.00017529874168076276,0.006655470510679606,-0.0005984126717635263,0.006579608386488189
190.0600118615174,45.80173772855659,7.877595911546905,0.28659199551862,5.284355554909752,-1.5407236291319464,0.00029647751955508284,0.004117158485144046,-9.285590562058132e-05,0.023653052467153657
192.16012248982145,45.43691712508256,7.877593888445915,0.2859760716392543,5.272032184826969,-1.5677851228049917,2.3437483292809702e-05,-0.0032698687846561825,9.357607950732927e-07,0.009261415967330322
194.26023311812548,45.0748024826179,7.8775918788387,0.2853601828473131,5.259665142643286,-1.5949887918336287,-0.00021193591732071582,-0.0025774759997148067,-1.2343214280008397e-05,-0.001499187229086374
196.36034374642952,44.71537554707392,7.877589882943283,0.284744416099727,5.247255662687792,-1.6223326312700408,-0.0001583720661528787,0.0013683776916479928,-8.06714436407674e-06,0.0021350765880470135
198.46045437473367,44.35861778199444,7.877587900962453,0.2841288558654753,5.234804945334901,-1.6498147004627697,-4.283583868414098e-05,0.0008009477768666784,-2.2566661556311374e-05,-0.004984251438230558
200.5605650030377,44.00451038874345,7.877585933084191,0.28351358416264816,5.222314157359392,-1.6774331226483241,5.1950920408216916e-05,0.0003516446099638415,-1.3472036044959168e-05,-0.009005886211355119
202.66067563134175,43.65303432606209,7.877583979482068,0.2828986805954514,5.209784432304957,-1.7051860845191413,-6.917220522950629e-05,0.001137389329500138,0.00012029311693595446,0.020170640392109362
204.76078625964578,43.304170329000755,7.877582040315815,0.2822842223928319,5.197216870865901,-1.733071835768925,-0.00017128578076608392,-0.001971258145488264,2.1125130871268993e-05,0.011762452312268579
206.86089688794982,42.9578989272328,7.877580115731803,0.28167028444704556,5.184612541279705,-1.761088688617889,-3.6815727355588024e-05,-0.004425060584054563,0.0006606564119522318,-0.007959802850024289
208.96100751625397,42.6142004627573,7.877578205863472,0.2810569393533626,5.171972479729703,-1.7892350173205216,-0.00013600032747262958,-0.0006118627184434899,2.321410400440982e-05,0.004008526400298251
211.061118144558,42.273055106998754,7.877576310831472,0.2804442574496875,5.159297690756688,-1.817509257657207,-0.00021136529156251527,0.0013099441725330507,0.0008983961972717225,-0.03440321692107773
213.16122877286205,41.9344428773125,7.8775744307447155,0.27983230685748595,5.146589147678583,-1.8459099064118618,-1.2057488447680953e-06,-0.0011760745020978902,-0.0002748409073660696,-0.016191705485056218
215.26133940116608,41.5983436529051,7.877572565700291,0.2792211535219735,5.133847793016486,-1.874435520837693,0.00011755988481354507,-0.002246445851653789,4.278160810144982e-05,0.011966696902447893
217.36145002947012,41.26473719017943,7.87757071578406,0.27861086125341217,5.121074538926706,-1.9030847181128365,-0.00012662580707001325,0.0018075012892495579,0.0006652888695271031,-0.011086526543437003
219.46156065777427,40.933603137514645,7.8775688810711415,0.2780014917682081,5.108270267637408,-1.9318561747870433,-0.0002057107593884666,0.004685924694342702,2.135585444307253e-05,-0.003947325051115058
221.5616712860783,40.60492104949174,7.877567061626166,0.2773931047300948,5.095435831889233,-1.9607486262219709,8.47701631983e-05,0.0011917373851133561,-9.021507108286642e-05,0.008215908226475221
223.66178191438235,40.27867040057529,7.877565257503932,0.2767857577915436,5.082572055379046,-1.989760866025847,4.1055479357510194e-05,-0.0021191666549214005,2.8681856292678276e-05,-0.0019100214429101925
225.76189254268638,39.95483059826329,7.877563468749429,0.2761795066350601,5.0696797332053904,-2.018891745484524,-1.3130700693864128e-05,-0.0017921234328923674,3.320543584095503e-05,-0.01504268671848763
227.86200317099042,39.63338099571571,7.877561695398583,0.2755744050145097,5.05675963231613,-2.0481401729899176,0.0002524488126880442,0.0010553296418436275,0.0003312716529251247,-0.0010170585188973291
229.96211379929457,39.314300903874205,7.8775599374784235,0.2749705047960447,5.043812491955833,-2.0775051134677938,0.00011698146894900674,0.00423920612161055,1.9856560498965337e-05,-0.01705159102331777
232.0622244275986,38.997569603084386,7.877558195007509,0.2743678559993441,5.030839024114073,-2.1069855878056387,-0.0002180129854707502,0.0013110547056953692,0.000727817038637113,0.009002731721722057
234.16233505590264,38.683166354232675,7.8775564679962145,0.27376650683822845,5.017839913972267,-2.136580672282065,-0.0004141597013642695,0.0020073739918586853,1.2768224536330308e-05,-0.004268919913414493
236.26244568420668,38.371070409409946,7.877554756447267,0.27316650376127427,5.004815820349819,-2.166289497998946,-0.00015688376259959114,0.0014264701414958836,0.0012902931999576595,0.006349068516669831
238.36255631251072,38.06126102211406,7.877553060355837,0.27256789149186034,4.991767376148175,-2.1961112503176423,-6.258997260033539e-05,-0.0030228864940511357,-5.3830091729878404e-05,-0.015580784159482164
240.46266694081487,37.75371745700312,7.8775513797100984,0.2719707130682991,4.978695188792358,-2.2260451682998053,-3.499036500898001e-05,0.0006527886025367025,-5.0562423439259874e-05,-0.010823459862706386
242.5627775691189,37.44841899921209,7.877549714491437,0.2713750098831724,4.965599840669881,-2.2560905441543184,0.00012369894784569624,-0.005213894100137395,1.5809271559419358e-05,0.0077559630544215
244.66288819742294,37.14534496324431,7.877548064674556,0.27078082172252493,4.952481889566116,-2.2862467226911463,-1.688524733367558e-05,0.0009904700995946314,-5.885783991743665e-06,-0.011758858773561087
246.76299882572698,36.844474701450594,7.8775464302282785,0.2701881868047167,4.939341869095955,-2.3165131007827995,-0.0002187079722943963,0.0009012596701154507,-1.7530035222534934e-05,-0.022428405868112122
248.86310945403102,36.545787612107134,7.877544811115456,0.269597141818565,4.926180289131338,-2.3468891268346965,2.4865999364465097e-05,-0.0025459727295071843,4.214247439904284e-07,0.0004909115448867851
250.96322008233517,36.249263147104934,7.877543207293257,0.26900772196117373,4.912997636223707,-2.377374300265018,-9.972431891469569e-05,-0.0001685513897484725,-9.139304984273622e-05,-0.009209774662480186
253.0633307106392,35.954880819261746,7.87754161871365,0.26841996097527954,4.899794374022321,-2.40796817099465,0.0001107501750539086,-0.0022774798710827326,-2.5132580958597828e-05,0.0071277662242437145
255.16344133894324,35.66262020926874,7.877540045323599,0.2678338911861715,4.886570943686763,-2.4386703389482136,3.7086711017764173e-06,0.0008299924904235922,-3.694259424946722e-05,0.007642446151834292
257.2635519672473,35.37246097228293,7.877538487065067,0.26724954353764474,4.873327764293691,-2.4694804535671437,-0.0002206275640048716,-0.006275223063568092,1.5387690268653387e-06,0.01566708757704305
259.3636625955513,35.084382844177334,7.877536943875754,0.26666694762823795,4.860065233238487,-2.5003982133344493,0.00020690902820774681,0.005121199497779116,-0.00012841498758575653,-0.00910782718543146
261.46377322385547,34.798365647459036,7.877535415688897,0.26608613174599327,4.846783726630036,-2.531423365313401,4.002982470296956e-05,0.004488525880390171,2.5919621378989177e-05,-0.012729972712321569
263.5638838521595,34.514389296867286,7.877533902433697,0.2655071229033581,4.833483599679738,-2.5625557046990366,-0.00010589585815523606,-0.0029814677805291012,4.046529429047041e-05,-0.010927340657843843
265.66399448046354,34.232433804661525,7.877532404035634,0.26492994687117744,4.820165187083489,-2.5937950743841327,8.55814826650203e-05,0.004837999066182874,3.718764676818864e-05,-0.007960036622904454
267.7641051087676,33.95247928561026,7.877530920416433,0.2643546282121747,4.806828803397508,-2.6251413645402693,0.0001764173825904436,0.00047590318959578326,1.2566350250153846e-05,-0.018294053870477
269.8642157370716,33.67450596169145,7.877529451494581,0.2637811903138072,4.793474743406733,-2.6565945122135872,-8.259704512170174e-05,0.0015314958770318299,0.0001788386310295209,0.011269698837139686
271.96432636537577,33.39849416651405,7.877527997185268,0.26320965542061003,4.780103282486294,-2.688154500936548,4.484784386704632e-05,-0.0033227344175088547,1.5572446727674105e-06,0.02235294581458902
274.0644369936798,33.12442434947099,7.877526557400671,0.2626400446657726,4.766714676956042,-2.719821360356036,0.00011446213653698578,0.0007738821473424196,0.000235549816125058,0.015176154394453079
276.16454762198384,32.85227707963343,7.8775251320501525,0.26207237810248785,4.7533091644272645,-2.7515951658778306,-0.00015035183690770282,3.540230525800325e-05,2.1549837185830256e-05,-0.005433917431275859
278.2646582502879,32.58203304939553,7.877523721040575,0.26150667473442013,4.739886964142698,-2.7834760383282457,-0.00012805010732108713,-0.00183573203389642,-3.085763225385563e-05,-0.008631284965986197
280.3647688785919,32.31367307787908,7.8775223242763275,0.2609429525452356,4.726448277308066,-2.8154641436335623,9.499675738311453e-05,0.0023094375944197054,5.433590129655386e-05,0.025941823243385898
282.46487950689595,32.04717811410748,7.87752094165927,0.26038122852824586,4.712993287416396,-2.847559692517194,-0.00013889735475913767,-0.0014365299038843204,-2.6582713161360516e-05,0.010892338474150165
284.5649901352001,31.78252923995707,7.877519573089472,0.25982151871508563,4.699522160565266,-2.8797629402147322,3.3982194054260617e-06,3.973657612732495e-05,-2.3663085187308752e-05,0.01773040973526463
286.66510076350414,31.5197076728955,7.8775182184649,0.25926383820376486,4.686035045765152,-2.9120741862082298,0.0001331055196374109,0.003342125396358142,0.0001779915918405095,-0.0055986539201740015
288.7652113918082,31.2586947685143,7.877516877681671,0.2587082011859252,4.672532075240667,-2.9444937739795876,6.825696073065046e-05,-0.004387755924767589,-1.72682335630725e-05,-0.00938056390864972
290.8653220201122,30.99947202286501,7.877515550634342,0.2581546209740395,4.659013364723791,-2.9770220907827536,-0.00013279356258522057,0.0006689466444811387,-0.00014902594062959906,0.004633352314556305
292.96543264841625,30.7420210746059,7.877514237215735,0.2576031100275884,4.645479013738935,-3.0096595674360174,5.120122298762908e-05,0.0021053506764019403,-2.422340708108095e-05,0.011590129226448198
295.0655432767204,30.486323706967323,7.87751293731759,0.25705367997895223,4.631929105880744,-3.0424066781342844,-0.00010200126021686629,-0.0011904409770124857,5.423032635576419e-05,3.4477349174721894e-05
297.16565390502444,30.232361849543498,7.87751165083003,0.25650634165819497,4.618363709082871,-3.0752639402821558,0.0001992345580958954,0.0010645365895811665,3.0909138104107114e-05,-0.005886019698181144
299.2657645333285,29.98011757991703,7.877510377642324,0.25596110511793313,4.604782875879806,-3.1082319143471295,-0.00023837575508878217,-0.0035827554095533287,-2.8405489700844555e-05,0.006541094552517279
301.3658751616325,29.729573125124507,7.877509117642546,0.2554179796572953,4.591186643660251,-3.1413112037341477,0.00024165265543274472,0.005185357671479096,-4.3909035497335935e-05,-0.0038984536004988968
303.46598578993655,29.480710862968802,7.877507870717835,0.25487697384505736,4.5775750349120585,-3.174502454682056,-0.00024075276007806679,-0.003584530588909729,8.689709488862718e-05,0.021227144786280405
305.5660964182407,29.233513323185473,7.877506636754532,0.25433809554300524,4.563948057460209,-3.2078063561809813,0.00024437740648863837,0.0012509117141803472,-2.1830487071383686e-06,-0.0016266243643485723
307.66620704654474,28.987963188469365,7.8775054156384385,0.25380135192790476,4.550305704696029,-3.2412236399123344,-0.00021914631676622776,-0.0011696774195115722,-2.253334685065056e-06,0.010296036633491212
309.7663176748488,28.744043295367476,7.8775042072544466,0.25326674951335804,4.536647955798401,-3.2747550802114915,0.00015004953388597642,0.002824528492794798,-3.2830915188242216e-05,-0.013102841299257761
311.8664283031528,28.501736635044445,7.877503011487107,0.2527342941710913,4.522974775947233,-3.308401494052646,-9.48748834161961e-05,-0.003100142893458724,-4.8184844331444765e-05,0.004293723961211526
313.96653893145685,28.26102635392614,7.877501828220517,0.25220399115170267,4.509286116529211,-3.342163741057391,7.785593896869614e-05,0.000594455343360778,0.0010678908635384232,0.005983009769806813
316.066649559761,28.02189575422713,7.877500657338487,0.25167584510484176,4.495581915335038,-3.376042723526268,-3.724190088405521e-05,0.002997065962176748,1.047615964466786e-05,-0.008474521986300942
318.16676018806504,27.784328294367324,7.877499498724291,0.2511498600987636,4.481862096748728,-3.410039386495299,-2.108620557805807e-05,-0.005184854271021777,3.6488576000692774e-05,-0.012100344331912538
320.2668708163691,27.548307589283162,7.877498352261341,0.2506260396398545,4.4681265719297585,-3.4441547178152234,2.002720847826822e-05,0.004948525172920881,1.1758855833932103e-05,-0.003297584346825033
322.3669814446731,27.31381741063812,7.87749721783274,0.25010438669087875,4.45437523898633,-3.478389748257058,-1.9471664643333497e-05,-0.0026755659085040406,0.0011495515671811063,0.0015647925227142423
324.46709207297715,27.08084168693788,7.877496095321533,0.24958490368973685,4.440607983141348,-3.5127455516416433,9.057083366315055e-05,0.0004051928566468632,1.2095562198055632e-05,-0.014416554872326515
326.5672027012813,26.84936450355426,7.877494984610905,0.24906759256671762,4.426824676890391,-3.547223244995365,-0.00010038866540185154,-0.0006591766675114741,3.305142482190604e-05,0.0017942327783941892
328.66731332958534,26.619370102663037,7.877493885584016,0.2485524547619491,4.413025180151436,-3.5818239887315713,4.1608281463823005e-05,0.002675513445268507,-5.684702037456191e-05,0.0016282095278086217
330.7674239578894,26.390842883099335,7.877492798124138,0.24803949124236624,4.399209340407225,-3.6165489868587883,-5.937975370784443e-05,-0.0028551259727862544,-4.559589751806925e-05,0.0032369502975768683
332.8675345861934,26.163767400135594,7.877491722114911,0.2475287025179398,4.385376992839838,-3.6513994872153717,4.1282012830379244e-05,0.0009090769001147692,9.568123886083413e-06,-0.010827726478908062
334.96764521449745,25.938128365185353,7.877490657440006,0.24702008865753555,4.37152796045666,-3.686376781732463,-1.3063689721093397e-06,-0.00020260310375874724,-4.897954966054385e-06,-0.004625445783290161
337.0677558428016,25.713910645437412,7.877489603983491,0.2465136493045179,4.357662054209584,-3.7214822067239766,0.00010503980959697401,0.0021131214499519047,-0.00010494890193513129,0.011566251932322302
339.16786647110564,25.491099263423703,7.877488561629804,0.24600938369184178,4.343779073105452,-3.7567171432059467,-0.0001029051033185624,-0.002699057132559801,-1.5271920119630522e-06,0.0008099449738665498
341.2679770994097,25.269679396524545,7.87748753026375,0.24550729065660448,4.329878804309516,-3.7920830172447495,-2.201202127594115e-05,-0.0021099703913876056,-1.1603513911495611e-05,0.0003799502076162753
343.3680877277137,25.0496363764149,7.877486509770506,0.24500736865437034,4.31596102324022,-3.8275813003349413,4.0876379813425956e-05,0.005560298468594738,6.564115153651073e-07,0.008483895821626675
345.46819835601775,24.83095568845474,7.877485500035846,0.2445096157731541,4.302025493657169,-3.863213509807707,-8.622537006885977e-05,-0.0008737277920829456,-8.991647055722751e-05,-0.0006543990856471282
347.5683089843219,24.613622971027052,7.877484500945997,0.24401402974666553,4.288071967740194,-3.8989812092705165,9.332699710284942e-05,-0.0022870957678549075,8.546118721142193e-06,-0.0023546012074007194
349.66841961262594,24.397624014826093,7.87748351238767,0.24352060796746855,4.274100186161547,-3.9348860090781557,4.740774784295354e-05,2.4724886742433227e-05,7.609795886764914e-06,-0.016201805210187104
351.76853024093,24.182944762099204,7.877482534248344,0.24302934749991323,4.260109878149706,-3.9709295668366735,-9.455642435796108e-05,0.0006423720093380325,0.001061905975063837,-0.008371153415112076
353.868640869234,23.969571305844955,7.877481566415838,0.24254024509212968,4.246100761545307,-4.007113587940609,3.5474882281505415e-05,-0.0003227065749342728,1.9094280560238985e-05,0.004561448148280078
355.96875149753805,23.757489888970163,7.877480608778825,0.2420532971883631,4.232072542849721,-4.043439826144123,-0.00014011244405764955,0.0009770996016698064,1.69155189837511e-05,0.0007284241558807025
358.0688621258422,23.54668690340853,7.877479661226573,0.24156849994054141,4.218024917265041,-4.079910084167352,4.332882977564623e-05,-0.00028272576827248486,-3.0763653455778694e-05,0.0029186234535245603
360.16897275414624,23.33714888920347,7.877478723649119,0.24108584921950182,4.203957568726594,-4.116526214338563,0.00019809739774245827,-0.0020476425851256863,0.0004899174292631869,0.0034943529152542396
362.2690833824503,23.128862533557285,7.8774777959370965,0.240605340626189,4.189870169927218,-4.15329011927318,-0.00016804329806063834,-0.0021493951178399584,0.00011357632246244975,0.01332159809788891
364.3691940107543,22.92181466984911,7.877476877981934,0.24012696950205736,4.1757623823337155,-4.190203752590833,-8.123807614879297e-05,0.00026884666323212514,2.9418871946518266e-05,0.003540190821638589
366.46930463905835,22.715992276623965,7.877475969675913,0.23965073093975775,4.161633856195152,-4.227269119670865,0.00010603720420476748,0.0035429708135268356,-2.2194066389147338e-06,0.004471942764041614
368.5694152673625,22.511382476554534,7.877475070911942,0.23917661979288596,4.14748423054283,-4.2644882784485105,8.858202977535257e-05,0.0014951308267541208,-1.808108862633162e-05,-0.0017202633559350033
370.66952589566654,22.30797253537855,7.877474181583864,0.23870463068604408,4.133313133182469,-4.301863340251515,0.00011010900800556556,-0.0020310917047083876,-0.00034334949430103734,-0.0004480670443456347
372.7696365239706,22.10574986081254,7.877473301586292,0.23823475802407756,4.119120180677783,-4.339396470679787,5.7444091112301976e-05,-0.0004339925229714936,3.2803664851144276e-05,-0.013276015466715307
374.8697471522746,21.904702001444818,7.877472430814578,0.23776699600128381,4.104904978325578,-4.377089890528424,-5.373070794689738e-05,0.0035067939669204407,1.0317535668491473e-05,0.005582710582700656
376.96985778057865,21.704816645608936,7.877471569165124,0.23730133861059244,4.090667120123044,-4.41494587675561,-0.00015085170772977108,0.005144540571308198,-0.00010532170281862818,-0.014690570184455964
379.0699684088828,21.50608162023928,7.877470716534987,0.2368377796517791,4.07640618872577,-4.452966763497415,-0.000152594191689559,0.0037178020042460957,-2.814266505879459e-05,-0.006100760136121153
381.17007903718684,21.308484889710716,7.877469872822246,0.2363763127403331,4.062121755397584,-4.491154943130141,-5.966276262370229e-05,0.0007190414223998687,-0.0009448484679239755,4.0125788530076534e-05
383.2701896654909,21.112014554663364,7.877469037925778,0.23591693131510283,4.047813379951464,-4.529512867382493,-2.3783088920481532e-05,-0.0015687983579368847,-1.4904829413353582e-05,-7.554114853292049e-05
385.3703002937949,20.91665885081441,7.8774682117453665,0.23545962864653802,4.033480610681579,-4.568043048498453,-2.315228130100877e-05,-0.0020425885425083834,-5.595102607003355e-06,0.015287758157569442
387.47041092209895,20.72240614775803,7.87746739418165,0.23500439784407945,4.019122984286383,-4.606748060453867,3.313007940164425e-05,-0.0015716391452542666,-0.0001031840475889112,-0.014935840053198035
389.5705215504031,20.52924494775494,7.877466585136318,0.23455123186380433,4.004740025782382,-4.645630540226762,6.230114203731318e-05,-0.0011468511098371437,2.270239332347046e-05,-0.01403928028216228
391.67063217870714,20.337163884512638,7.877465784511799,0.23410012351538967,3.990331248408836,-4.684693189125426,2.1424043296747186e-05,-0.0008124918373084711,-0.0006625094969479051,0.0021805751745773705
393.7707428070112,20.14615172195771,7.877464992211543,0.2336510654691324,3.9758961535225694,-4.723938774174258,3.9673629146363965e-06,-0.0005292200271185266,2.618958893663148e-05,0.0004206614898976113
395.8708534353152,19.95619735300136,7.877464208139884,0.23320405026271374,3.9614342304836327,-4.763370129561082,2.6796730651312828e-05,-0.0006373519129851957,8.75379043918656e-07,-0.005093349773090949
397.97096406361925,19.767289798299018,7.8774634322020916,0.23275907030770782,3.9469449565307,-4.802990158147139,5.546217238361351e-06,-0.0012535597771261564,6.7176648599343025e-06,0.007322613276386392
400.0710746919234,19.579418205005403,7.877462664304375,0.23231611789580597,3.932427796646465,-4.842801833042898,-7.400444357585911e-05,-0.0019678115488090953,-1.910188782972e-05,0.00817344087548122
402.17118532022744,19.392571845525694,7.877461904353822,0.23187518520506956,3.9178822034128586,-4.882808199251656,-0.00013484828753007605,-0.0023140004958293048,0.0005292471212783312,-0.004044428003624034
404.2712959485315,19.206740116263877,7.877461152258604,0.2314362643058132,3.903307616855784,-4.923012375383649,-0.00012849340248521912,-0.0022416658982535864,0.00035013535088523895,0.010144262879578037
406.3714065768355,19.021912536369342,7.877460407927657,0.23099934716617554,3.888703464278649,-4.963417555443527,-7.834482747171023e-05,-0.0020659111432905775,9.948330671250005e-06,0.004289896189817455
408.47151720513955,18.83807874648222,7.877459671270884,0.2305644256580024,3.8740691600853836,-5.004027010694529,-2.2130381125862186e-05,-0.0021280773991918522,-9.138920518125815e-06,0.0017591785743320543
410.5716278334437,18.655228507478473,7.877458942199183,0.23013149156182067,3.8594041055919206,-5.044844091601078,3.055263562146138e-05,-0.002554002476159667,6.141387325442338e-05,0.004919533769907503
412.67173846174774,18.47335169921546,7.877458220624334,0.2297005365723237,3.8447076888257072,-5.08587222985517,8.308360136766169e-05,-0.0031993312416034314,0.0002489696499878846,0.014344119885493
414.7718490900518,18.292438319278702,7.8774575064591374,0.22927155230328822,3.829979284313822,-5.1271149404876155,0.00012731614040717432,-0.0036991846714045096,-0.00032429015251977944,0.0003588799846454549
416.8719597183558,18.112478481730435,7.877456799617249,0.22884453029243446,3.8152182528585,-5.168575824069762,0.00014730179529465204,-0.0036028071025100417,-7.050179263501377e-05,0.0027972547057117936
418.97207034665985,17.933462415860696,7.877456100013177,0.2284194620060589,3.8004239412995844,-5.210258569008204,0.00013676321259481483,-0.0026165819062669016,8.47927227027867e-05,-0.0028440205228434934
421.072180974964,17.755380464941528,7.8774554075625645,0.22799633884392279,3.7855956822648693,-5.252166953937035,0.00010150652164497842,-0.0008568752275834868,1.683964302401364e-05,-0.005841634394784023
423.17229160326804,17.5782230849848,7.877454722181824,0.22757515214300383,3.770732793905921,-5.294304850211773,4.7362056960764676e-05,0.0011191494982654149,0.00014152237383768806,-0.0050395023701241826
425.2724022315721,17.40198084350415,7.877454043788305,0.22715589318246998,3.755834579620796,-5.336676224509489,-1.9390412347775055e-05,0.0026259569941373684,1.8830421936399944e-05,-0.004362772847457563
427.3725128598761,17.22664441828188,7.877453372300323,0.22673855318734581,3.7409003277618638,-5.379285141539896,-7.209604794411462e-05,0.003276821712773881,8.702459120968342e-05,0.0023260213358469173
429.47262348818015,17.05220459614071,7.8774527076370475,0.22632312333237792,3.7259293113290255,-5.422135766872088,-6.502106577954692e-05,0.0031044906937154337,-0.00015018697831692407,0.01159198110184434
431.5727341164843,16.87865227172142,7.877452049718613,0.22590959474629813,3.7109207876475807,-5.465232369882614,1.1775950241599276e-05,0.002287350426058765,0.0006997992990704915,0.002698869643722901
433.67284474478834,16.70597844626634,7.877451398466064,0.22549795851537624,3.6958739980300948,-5.508579326830358,8.648588257642587e-05,0.0009532273500383326,-5.549873642962666e-05,-0.002773695346149907
435.7729553730924,16.53417422640942,7.87745075380127,0.22508820568671695,3.6807881674215253,-5.552181124064049,7.222461050560014e-05,-0.0005544848993395135,-3.743933444866343e-05,-0.0013285562012583796
437.8730660013964,16.363230822973026,7.8774501156470365,0.2246803272720399,3.6656625040277504,-5.596042361368518,-5.351427432742639e-06,-0.0014632777120482388,7.635094232227857e-05,0.0003551785762851978
439.97317662970045,16.193139549771846,7.8774494839271085,0.2242743142508914,3.650496198925765,-5.640167755456815,-3.0221432240296053e-05,-0.001205983574976699,0.00012450103534433765,0.009048814380776093
442.0732872580046,16.023891822424407,7.877448858565998,0.22387015757394124,3.6352884256558298,-5.684562143614642,1.4181865708451369e-05,-0.00029332006624827045,-1.1127818567047143e-05,0.005695027419960752
444.17339788630863,15.85547915717223,7.877448239489212,0.2234678481658534,3.6200383397941494,-5.729230487504651,5.053782558661624e-06,0.00021003732550184395,-0.0004855497905964512,0.009740750164979772
446.2735085146127,15.687893169707063,7.877447626623081,0.22306737692872503,3.604745078505715,-5.774177877138982,-8.805617036955482e-05,0.00021398903112412881,-0.0005620302704585356,-0.00034254692795343544
448.3736191429167,15.52112557400634,7.877447019894731,0.22266873474458748,3.589407760076199,-5.81940953502766,-0.00011235126279984797,0.0004531058167174251,-0.00038476263736697547,-0.0007426494466642453
450.47372977122075,15.355168181177437,7.8774464192323705,0.2222719124783623,3.5740254834223606,-5.8649308205121145,5.333194877721326e-06,0.0006378969741263063,-0.00011562023368583141,0.010162608524211691
452.5738403995249,15.190012898310385,7.877445824564688,0.22187690098047597,3.5585973275796334,-5.910747234293012,0.00013159626456626938,-0.00018007187790658463,0.0005694514340746082,-0.006835281125518122
454.67395102782893,15.025651727339751,7.877445235821625,0.22148369108961674,3.543122351166403,-5.956864423162784,0.0001618457787628813,-0.0009700665515310902,0.0002557014653348233,-0.013853649071819518
456.774061656133,14.862076763915516,7.877444652933633,0.22109227363503692,3.5275995918233605,-6.003288184952851,0.0001078089112240832,0.00016108889900579015,1.7108621989336825e-05,0.0057536055654168194
458.874172284437,14.699280196283446,7.877444075832187,0.22070263943913915,3.51202806562722,-6.05002447370714,-2.436985425902094e-05,0.0018683760171143149,-1.204039153890335e-05,0.0012932505492813107
460.97428291274105,14.537254304174834,7.877443504449559,0.22031477931972177,3.4964067664778042,-6.097079405093837,-0.00014431548447646492,0.0015097446266167935,0.00014456393171258242,0.009344496046765016
463.0743935410452,14.375991457705897,7.87744293871873,0.21992868409216726,3.4807346654565663,-6.144459262068125,-8.474266991242985e-05,0.0002817631671803156,-0.0004393288777748694,0.01833839164990536
465.17450416934923,14.215484116286891,7.877442378573619,0.21954434457177285,3.465010710155809,-6.192170500799307,9.201448770568277e-05,-8.554484202250023e-05,3.709018520225982e-05,-0.010622368456012055
467.27461479765327,14.055724827541173,7.8774418239488,0.2191617515754274,3.4492338239772664,-6.240219756876854,0.00014340946853508285,-0.001286122506371612,-6.0979541217420774e-05,0.006570464248511598
469.3747254259573,13.896706226234079,7.877441274779898,0.2187808959243398,3.433402905397969,-6.288613851810396,-5.958722084642432e-06,-0.0021671993285110602,-0.0005120481648646091,0.00833739761279162
471.47483605426135,13.738421033212067,7.87744073100302,0.21840176844509074,3.4175168272022916,-6.337359799841323,-0.00017995818356553173,0.0005751466878791689,0.00035886196928913705,-0.006677103479773905
473.5749466825655,13.580862054351817,7.877440192555326,0.21802435997224734,3.4015744356786684,-6.386464815080984,-0.00010761936073322431,0.002213153607812046,0.0003034895135556326,0.002007534852793924
475.67505731086953,13.424022179519671,7.877439659374431,0.2176486613494717,3.3855745497781697,-6.435936318997136,0.00015179102450701976,-0.0010250507613136506,-0.0005333974856398527,6.957489148362583e-06
477.77516793917357,13.267894381541218,7.877439131399086,0.21727466343185142,3.3695159602347644,-6.485781948265753,0.00018211233310694297,-0.0011566673886704848,-0.0004729479742877629,-0.003062760591035385
479.8752785674776,13.112471715181305,7.877438608568497,0.21690235708715022,3.3533974286432056,-6.536009563011902,-4.7978439710050225e-05,0.002503584290877825,-0.00011449922979522853,-0.006215437577765215
481.97538919578164,12.957747316134316,7.877438090822807,0.21653173319745633,3.337217686494114,-6.586627255460229,-0.00016404444687623254,0.0001341260452250026,-3.758407601139879e-05,-0.006124490234640234
484.0754998240858,12.803714400024962,7.877437578102786,0.21616278266074573,3.3209754341629605,-6.637643359021126,-3.822751611437525e-05,-0.003265440476980075,-0.000542100520334543,0.005299755909703663
486.17561045238983,12.650366261419316,7.877437070349885,0.21579549639236006,3.3046693398506193,-6.689066457837811,8.37739544579108e-05,0.0007132361929507169,-9.603921242273827e-05,0.0016954489754823499
488.27572108069387,12.497696272846436,7.87743656750655,0.21542986532637087,3.288298038473357,-6.740905396821745,3.2107114691370953e-06,0.0027959962830834684,0.0001412702540619648,0.0049538739028776035
490.3758317089979,12.345697883830336,7.877436069515625,0.215065880416887,3.271860130498794,-6.793169292207722,-3.0950422740261274e-06,-0.0012215325562010548,-4.725418585849184e-05,-0.0017289540040223983
492.47594233730194,12.194364619932367,7.877435576320892,0.21470353263947572,3.2553541807253907,-6.845867542658937,9.184050591670712e-05,-0.001852849089090114,-0.00015958630825707587,-0.0068066527951202715
494.5760529656061,12.04369008180416,7.877435087866701,0.21434281299221425,3.238778717001651,-6.89900984095803,-3.224952067171216e-05,0.0016633117299136302,-0.0001888440738753161,-0.0001424070272832978
496.67616359391013,11.893667944250856,7.877434604098227,0.2139837124969688,3.222132228882714,-6.952606186319883,-0.00013913019111555514,0.0008182700182430835,-0.0001384846504492998,0.007915141710725493
498.77627422221417,11.74429195530483,7.877434124961042,0.21362622220041771,3.205413166218932,-7.006666897366529,3.781709580152892e-06,-0.002384608536772248,3.6828292167001564e-05,0.003319644002743871
500.8763848505183,11.59555593530977,7.8774336504018265,0.2132703331754442,3.188619937674673,-7.061202625806715,0.00015897072637471865,0.001242320058167934,-0.00015081296893981744,0.0023039947359961843
502.97649547882236,11.447453776015017,7.877433180367632,0.2129160365217615,3.171750909170896,-7.116224370866178,-1.0731982570177934e-05,0.0019271652481336332,5.566598429140868e-05,-0.0016769614427403212
505.0766061071264,11.299979439680518,7.877432714806218,0.21256332336719197,3.1548044022490274,-7.171743494518182,-9.24129551549413e-05,-0.0038124925724218883,-0.00044815570831246987,0.0040489667611893765
507.17671673543043,11.153126958191613,7.877432253666001,0.21221218486849125,3.137778692349684,-7.227771737567593,-8.755721410125261e-07,0.0016862596966973342,0.00014375544867561985,-0.01509403800258724
509.27682736373447,11.00689043218454,7.877431796896161,0.2118626122122862,3.1206720070023835,-7.284321236646434,-2.6043697289424017e-05,0.0027749714584501817,-0.00041930719930860505,-0.0024728790628500974
511.3769379920385,10.861264030181793,7.877431344446393,0.2115145966158707,3.1034825239193538,-7.341404542183,0.00014946447930697104,-0.004926677727951301,0.00031752957582398267,-0.004566007771984459
513.4770486203425,10.716241987737773,7.877430896267072,0.21116812932822882,3.086208368988622,-7.399034637411802,-8.022832938081592e-05,0.0027200204048085652,3.928124289132029e-05,0.0033009237330929864
515.5771592486466,10.571818606594528,7.87743045230917,0.21082320163051804,3.0688476141590684,-7.45722495849725,-9.18583559439412e-05,0.001290521195500105,0.0003825627678395449,-0.0018902327458363288
517.6772698769506,10.427988253847547,7.877430012524314,0.21047980483703554,3.0513982752111986,-7.515989415849816,9.136878554727446e-05,-0.0034785420016589796,0.0003583429959235218,0.004959019141921317
519.7773805052549,10.284745361121432,7.877429576864756,0.21013793029595718,3.0338583094053604,-7.575342416720105,2.4469088117484716e-05,0.0030545272247479716,0.0002779248541173729,-0.009118544690664976
521.8774911335589,10.142084423755644,7.8774291452832585,0.2097975693897638,3.016225612999847,-7.6352988891638915,-1.4847806198758917e-05,-0.0017567817332064806,0.0003727637360384506,0.004078599406824424
523.977601761863,10.000000000000014,7.877428717733267,0.20945871353615075,2.9984980186303005,-7.6958743074776805,-0.00012637941608772962,0.0010980440490016008,0.00040860450496893463,0.000981892443974175

